Phase transition in the rich-get-richer mechanism due to finite-size effects

The rich-get-richer mechanism (agents increase their ``wealth'' randomly at a rate proportional to their holdings) is often invoked to explain the Pareto power-law distribution observed in many physical situations, such as the degree distribution of growing scale free nets. We use two different analytical approaches, as well as numerical simulations, to study the case where the number of agents is fixed and finite (but large), and the rich-get-richer mechanism is invoked a fraction r of the time (the remainder of the time wealth is disbursed by a homogeneous process). At short times, we recover the Pareto law observed for an unbounded number of agents. In later times, the (moving) distribution can be scaled to reveal a phase transition with a Gaussian asymptotic form for r < 1/2 and a Pareto-like tail (on the positive side) and a novel stretched exponential decay (on the negative side) for r > 1/2.

==> ParetoWealth_Plotting/finPlot_A100_r0.25_t100000_runs200_binSize10.txt <==
-0.61348 0.00031623
-0.58186 0
-0.55024 0
-0.51861 0.0022136
-0.48699 0.0079057
-0.45537 0.011068
-0.42375 0.02182
-0.39212 0.048067
-0.3605 0.094552
-0.32888 0.1695
-0.29725 0.30801
-0.26563 0.48794
-0.23401 0.72321
-0.20239 1.0293
-0.17076 1.4256
-0.13914 1.8028
-0.10752 2.1507
-0.075895 2.5422
-0.044272 2.7689
-0.012649 2.8596
0.018974 2.791
0.050596 2.6335
0.082219 2.2895
0.11384 1.9461
0.14546 1.5688
0.17709 1.2387
0.20871 0.912
0.24033 0.64226
0.27196 0.43165
0.30358 0.28144
0.3352 0.18057
0.36682 0.11479
0.39845 0.063246
0.43007 0.037315
0.46169 0.018341
0.49332 0.0082219
0.52494 0.0056921
0.55656 0.004111
0.58818 0.00063246
0.61981 0.00094868
0.65143 0
0.68305 0.00031623


==> ParetoWealth_Plotting/finPlot_A100_r0.25_t200000_runs200_binSize10.txt <==
-0.59032 0.00044721
-0.56796 0.0017889
-0.5456 0
-0.52324 0.0022361
-0.50088 0.0035777
-0.47852 0.0067082
-0.45616 0.013416
-0.4338 0.015205
-0.41144 0.03533
-0.38908 0.048746
-0.36672 0.073343
-0.34435 0.13327
-0.32199 0.20572
-0.29963 0.28264
-0.27727 0.39042
-0.25491 0.59748
-0.23255 0.73567
-0.21019 0.95346
-0.18783 1.1838
-0.16547 1.4543
-0.14311 1.7325
-0.12075 2.0066
-0.098387 2.2973
-0.076026 2.5326
-0.053666 2.6278
-0.031305 2.7946
-0.0089443 2.8407
0.013416 2.8286
0.035777 2.7504
0.058138 2.5777
0.080498 2.3327
0.10286 2.1117
0.12522 1.8448
0.14758 1.5693
0.16994 1.3157
0.1923 1.0814
0.21466 0.86536
0.23702 0.67798
0.25938 0.5219
0.28174 0.38908
0.30411 0.27235
0.32647 0.19767
0.34883 0.15071
0.37119 0.10107
0.39355 0.056796
0.41591 0.043827
0.43827 0.01923
0.46063 0.0161
0.48299 0.012075
0.50535 0.0053666
0.52771 0.0053666
0.55007 0.0013416
0.57243 0.0013416
0.59479 0.0017889


==> ParetoWealth_Plotting/finPlot_A100_r0.25_t400000_runs200_binSize10.txt <==
-0.5787 0.00063246
-0.56289 0
-0.54707 0.00063246
-0.53126 0.0012649
-0.51545 0.0018974
-0.49964 0.0031623
-0.48383 0.0094868
-0.46802 0.010752
-0.45221 0.010752
-0.43639 0.016444
-0.42058 0.026563
-0.40477 0.041742
-0.38896 0.053759
-0.37315 0.070203
-0.35734 0.12017
-0.34153 0.15052
-0.32571 0.18215
-0.3099 0.24413
-0.29409 0.32508
-0.27828 0.37125
-0.26247 0.51292
-0.24666 0.62423
-0.23085 0.73871
-0.21503 0.92528
-0.19922 1.0707
-0.18341 1.2402
-0.1676 1.4724
-0.15179 1.6172
-0.13598 1.7652
-0.12017 2.0403
-0.10436 2.1807
-0.088544 2.3009
-0.072732 2.4343
-0.056921 2.6949
-0.04111 2.717
-0.025298 2.8195
-0.0094868 2.8676
0.0063246 2.755
0.022136 2.7019
0.037947 2.7708
0.053759 2.6658
0.06957 2.5785
0.085381 2.347
0.10119 2.1497
0.117 1.929
0.13282 1.7298
0.14863 1.5875
0.16444 1.3636
0.18025 1.2573
0.19606 1.0606
0.21187 0.9373
0.22768 0.7659
0.2435 0.62044
0.25931 0.52241
0.27512 0.41046
0.29093 0.34153
0.30674 0.25551
0.32255 0.21946
0.33836 0.14483
0.35418 0.1189
0.36999 0.092971
0.3858 0.068305
0.40161 0.048067
0.41742 0.046169
0.43323 0.032255
0.44904 0.017076
0.46485 0.012649
0.48067 0.0082219
0.49648 0.012017
0.51229 0.0044272
0.5281 0.0012649
0.54391 0.0025298
0.55972 0.00063246
0.57553 0.0018974
0.59135 0.00063246
0.60716 0.00063246


==> ParetoWealth_Plotting/finPlot_A100_r0.25_t800000_runs200_binSize10.txt <==
-0.57132 0.00089443
-0.56014 0
-0.54895 0.0017889
-0.53777 0.0017889
-0.52659 0.0026833
-0.51541 0.0053666
-0.50423 0.0071554
-0.49305 0.0071554
-0.48187 0.0071554
-0.47069 0.010733
-0.45951 0.0161
-0.44833 0.017889
-0.43715 0.013416
-0.42597 0.033094
-0.41479 0.025938
-0.40361 0.040249
-0.39243 0.051877
-0.38125 0.059032
-0.37007 0.083182
-0.35889 0.12343
-0.34771 0.13416
-0.33653 0.17441
-0.32535 0.20572
-0.31417 0.22003
-0.30299 0.24507
-0.29181 0.3202
-0.28063 0.40607
-0.26945 0.44721
-0.25827 0.54292
-0.24709 0.61805
-0.23591 0.69855
-0.22472 0.81751
-0.21354 0.89174
-0.20236 0.98476
-0.19118 1.1753
-0.18 1.2701
-0.16882 1.4391
-0.15764 1.5313
-0.14646 1.6869
-0.13528 1.8354
-0.1241 1.9141
-0.11292 2.0795
-0.10174 2.245
-0.090561 2.2781
-0.07938 2.474
-0.0682 2.5572
-0.05702 2.635
-0.045839 2.7441
-0.034659 2.7423
-0.023479 2.7835
-0.012298 2.8013
-0.001118 2.8121
0.010062 2.8013
0.021243 2.7271
0.032423 2.6752
0.043603 2.6198
0.054784 2.5509
0.065964 2.5482
0.077144 2.4203
0.088325 2.2933
0.099505 2.2119
0.11069 2.1949
0.12187 1.9141
0.13305 1.8398
0.14423 1.6896
0.15541 1.5134
0.16659 1.4043
0.17777 1.2477
0.18895 1.1127
0.20013 0.99908
0.21131 0.91947
0.22249 0.76474
0.23367 0.73075
0.24485 0.59569
0.25603 0.5304
0.26721 0.45616
0.27839 0.43648
0.28957 0.32378
0.30075 0.30411
0.31193 0.26833
0.32311 0.22897
0.33429 0.17799
0.34547 0.13685
0.35665 0.11985
0.36783 0.096598
0.37901 0.076921
0.39019 0.074237
0.40137 0.037566
0.41255 0.035777
0.42373 0.025938
0.43492 0.032199
0.4461 0.013416
0.45728 0.014311
0.46846 0.014311
0.47964 0.011628
0.49082 0.011628
0.502 0.0035777
0.51318 0.0035777
0.52436 0.0044721
0.53554 0.0017889
0.54672 0.0026833
0.5579 0.0017889
0.56908 0
0.58026 0.00089443
0.59144 0
0.60262 0.00089443
0.6138 0
0.62498 0.00089443
0.63616 0.00089443


==> ParetoWealth_Plotting/finPlot_A100_r0.50_t10000000_runs200_binSize100.txt <==
-0.34996 0.0012696
-0.34208 0
-0.33421 0
-0.32633 0.0012696
-0.31845 0.0025391
-0.31058 0.0012696
-0.3027 0.0063479
-0.29482 0.0038087
-0.28695 0.012696
-0.27907 0.008887
-0.27119 0.024122
-0.26332 0.026661
-0.25544 0.03047
-0.24756 0.050783
-0.23969 0.052052
-0.23181 0.1041
-0.22393 0.12188
-0.21606 0.18409
-0.20818 0.19805
-0.2003 0.30089
-0.19243 0.38849
-0.18455 0.46339
-0.17667 0.6259
-0.1688 0.77317
-0.16092 0.99407
-0.15304 1.1655
-0.14517 1.2556
-0.13729 1.446
-0.12941 1.7444
-0.12154 2.0275
-0.11366 2.2497
-0.10578 2.496
-0.097907 2.7778
-0.09003 3.0711
-0.082154 3.3796
-0.074277 3.749
-0.0664 3.777
-0.058524 4.0944
-0.050647 4.1604
-0.04277 4.361
-0.034894 4.4486
-0.027017 4.4689
-0.01914 4.5159
-0.011264 4.6504
-0.003387 4.4892
0.0044897 4.3787
0.012366 4.3432
0.020243 4.0347
0.02812 3.9509
0.035996 3.7363
0.043873 3.3948
0.05175 3.2717
0.059626 3.0711
0.067503 2.8311
0.07538 2.7512
0.083256 2.4553
0.091133 2.1875
0.09901 1.9653
0.10689 1.7266
0.11476 1.5489
0.12264 1.3826
0.13052 1.2213
0.13839 1.1718
0.14627 0.98011
0.15415 0.89632
0.16202 0.73
0.1699 0.6551
0.17778 0.62209
0.18565 0.45958
0.19353 0.44562
0.20141 0.40118
0.20928 0.37325
0.21716 0.28692
0.22504 0.27804
0.23291 0.22217
0.24079 0.22979
0.24867 0.19551
0.25654 0.14219
0.26442 0.14727
0.2723 0.11807
0.28017 0.11045
0.28805 0.14346
0.29593 0.078713
0.3038 0.062209
0.31168 0.069826
0.31956 0.062209
0.32743 0.055861
0.33531 0.054592
0.34319 0.049513
0.35106 0.054592
0.35894 0.035548
0.36682 0.044435
0.37469 0.039357
0.38257 0.036818
0.39045 0.03047
0.39832 0.034278
0.4062 0.034278
0.41408 0.044435
0.42195 0.038087
0.42983 0.024122
0.43771 0.038087
0.44558 0.022852
0.45346 0.026661
0.46134 0.025391
0.46921 0.020313
0.47709 0.025391
0.48497 0.026661
0.49284 0.010157
0.50072 0.020313
0.5086 0.012696
0.51647 0.013965
0.52435 0.013965
0.53223 0.012696
0.5401 0.010157
0.54798 0.012696
0.55586 0.015235
0.56373 0.0050783
0.57161 0.019044
0.57949 0.013965
0.58736 0.008887
0.59524 0.012696
0.60312 0.010157
0.61099 0.012696
0.61887 0.013965
0.62675 0.0012696
0.63462 0.0050783
0.6425 0.0063479
0.65038 0.011426
0.65825 0.0063479
0.66613 0.0038087
0.67401 0.0050783
0.68188 0.0050783
0.68976 0.0012696
0.69764 0
0.70551 0.0012696
0.71339 0.0012696
0.72127 0.0025391
0.72914 0.0063479
0.73702 0.0050783
0.7449 0.0038087
0.75277 0.0063479
0.76065 0.0038087
0.76853 0
0.7764 0.0025391
0.78428 0.0050783
0.79216 0.0025391
0.80003 0.0025391
0.80791 0.0038087
0.81579 0.0038087
0.82366 0
0.83154 0
0.83942 0.0012696
0.84729 0.0050783
0.85517 0.0012696
0.86305 0.0012696
0.87092 0
0.8788 0.0012696
0.88668 0.0012696
0.89455 0.0038087
0.90243 0
0.91031 0.0012696
0.91818 0.0012696
0.92606 0
0.93394 0.0012696
0.94181 0.0012696
0.94969 0.0050783
0.95757 0
0.96544 0
0.97332 0
0.9812 0
0.98907 0.0012696
0.99695 0
1.0048 0.0025391
1.0127 0
1.0206 0
1.0285 0.0012696
1.0363 0.0025391
1.0442 0
1.0521 0
1.06 0.0012696
1.0678 0
1.0757 0
1.0836 0
1.0915 0.0012696
1.0993 0.0012696
1.1072 0
1.1151 0
1.123 0
1.1309 0
1.1387 0
1.1466 0
1.1545 0.0012696
1.1624 0
1.1702 0
1.1781 0
1.186 0
1.1939 0
1.2017 0.0012696
1.2096 0
1.2175 0
1.2254 0
1.2333 0
1.2411 0
1.249 0
1.2569 0
1.2648 0
1.2726 0
1.2805 0
1.2884 0
1.2963 0.0012696
1.3041 0
1.312 0
1.3199 0
1.3278 0.0012696
1.3356 0
1.3435 0
1.3514 0
1.3593 0
1.3672 0
1.375 0
1.3829 0
1.3908 0
1.3987 0.0012696


==> ParetoWealth_Plotting/finPlot_A100_r0.50_t160000000_runs200_binSize100.txt <==
-0.34956 0.0054977
-0.34774 0
-0.34592 0
-0.34411 0
-0.34229 0
-0.34047 0
-0.33865 0
-0.33683 0
-0.33501 0.0054977
-0.33319 0
-0.33137 0.0054977
-0.32955 0
-0.32773 0.0054977
-0.32592 0
-0.3241 0
-0.32228 0.0054977
-0.32046 0.010995
-0.31864 0
-0.31682 0
-0.315 0
-0.31318 0
-0.31136 0.0054977
-0.30955 0.0054977
-0.30773 0.010995
-0.30591 0.010995
-0.30409 0.016493
-0.30227 0
-0.30045 0.010995
-0.29863 0.0054977
-0.29681 0
-0.29499 0
-0.29318 0.016493
-0.29136 0.010995
-0.28954 0.010995
-0.28772 0
-0.2859 0.021991
-0.28408 0.0054977
-0.28226 0.021991
-0.28044 0.027489
-0.27862 0.010995
-0.2768 0.043982
-0.27499 0.021991
-0.27317 0.032986
-0.27135 0.010995
-0.26953 0.032986
-0.26771 0.021991
-0.26589 0.021991
-0.26407 0.082466
-0.26225 0.021991
-0.26043 0.043982
-0.25862 0.060475
-0.2568 0.043982
-0.25498 0.054977
-0.25316 0.054977
-0.25134 0.082466
-0.24952 0.065973
-0.2477 0.071471
-0.24588 0.065973
-0.24406 0.087964
-0.24225 0.10446
-0.24043 0.087964
-0.23861 0.10446
-0.23679 0.12645
-0.23497 0.098959
-0.23315 0.14844
-0.23133 0.16493
-0.22951 0.12095
-0.22769 0.13195
-0.22587 0.21441
-0.22406 0.12645
-0.22224 0.21441
-0.22042 0.15394
-0.2186 0.17593
-0.21678 0.2364
-0.21496 0.21441
-0.21314 0.28588
-0.21132 0.22541
-0.2095 0.27489
-0.20769 0.2419
-0.20587 0.22541
-0.20405 0.34636
-0.20223 0.28038
-0.20041 0.36835
-0.19859 0.41233
-0.19677 0.44532
-0.19495 0.41783
-0.19313 0.4948
-0.19132 0.41783
-0.1895 0.42882
-0.18768 0.4948
-0.18586 0.59925
-0.18404 0.64324
-0.18222 0.53878
-0.1804 0.64324
-0.17858 0.61025
-0.17676 0.70921
-0.17494 0.74219
-0.17313 0.74219
-0.17131 0.76419
-0.16949 0.87964
-0.16767 0.84115
-0.16585 0.78068
-0.16403 0.93462
-0.16221 0.89613
-0.16039 0.94011
-0.15857 0.86864
-0.15676 1.0666
-0.15494 1.0116
-0.15312 1.0886
-0.1513 1.1325
-0.14948 1.3195
-0.14766 1.149
-0.14584 1.3579
-0.14402 1.4954
-0.1422 1.259
-0.14039 1.7318
-0.13857 1.4514
-0.13675 1.5724
-0.13493 1.4954
-0.13311 1.7373
-0.13129 1.9297
-0.12947 1.7098
-0.12765 1.8417
-0.12583 1.7978
-0.12401 1.8967
-0.1222 2.0562
-0.12038 2.0946
-0.11856 2.0617
-0.11674 2.2541
-0.11492 2.2486
-0.1131 2.0891
-0.11128 2.1661
-0.10946 2.43
-0.10764 2.353
-0.10583 2.4355
-0.10401 2.419
-0.10219 2.419
-0.10037 2.5015
-0.09855 2.9358
-0.096731 2.7489
-0.094912 2.7104
-0.093093 2.9193
-0.091274 3.0567
-0.089455 3.1612
-0.087636 3.2107
-0.085817 2.9578
-0.083998 3.2986
-0.082179 3.2217
-0.08036 3.1392
-0.078541 3.4966
-0.076722 3.3756
-0.074904 3.5295
-0.073085 3.612
-0.071266 3.557
-0.069447 3.6835
-0.067628 3.1942
-0.065809 3.9694
-0.06399 3.8374
-0.062171 3.7385
-0.060352 3.8704
-0.058533 3.7659
-0.056714 3.9749
-0.054895 3.4636
-0.053076 3.7824
-0.051257 4.2443
-0.049439 4.2992
-0.04762 4.1563
-0.045801 4.1508
-0.043982 4.3157
-0.042163 4.5081
-0.040344 4.3982
-0.038525 4.1728
-0.036706 4.3212
-0.034887 4.3872
-0.033068 4.2003
-0.031249 4.5191
-0.02943 4.2168
-0.027611 4.4532
-0.025792 4.2717
-0.023974 4.2552
-0.022155 4.4807
-0.020336 4.5081
-0.018517 4.3817
-0.016698 4.2607
-0.014879 4.4807
-0.01306 4.4587
-0.011241 4.6236
-0.0094221 4.7665
-0.0076031 4.4092
-0.0057842 4.4422
-0.0039653 4.5026
-0.0021463 4.2937
-0.00032741 4.3322
0.0014915 4.2827
0.0033105 4.3927
0.0051294 4.3817
0.0069483 4.2607
0.0087672 4.0243
0.010586 3.8759
0.012405 4.2278
0.014224 3.8704
0.016043 4.0133
0.017862 4.0573
0.019681 3.9309
0.0215 4.2717
0.023319 4.0078
0.025138 3.8154
0.026957 3.7605
0.028775 3.8154
0.030594 3.9364
0.032413 3.8594
0.034232 3.8319
0.036051 3.8594
0.03787 3.7989
0.039689 3.7275
0.041508 3.9089
0.043327 3.7055
0.045146 3.3371
0.046965 3.568
0.048784 3.3261
0.050603 3.3536
0.052422 3.2931
0.054241 3.557
0.056059 3.3536
0.057878 3.3866
0.059697 3.2052
0.061516 3.1612
0.063335 3.0622
0.065154 2.8698
0.066973 2.8918
0.068792 2.7983
0.070611 2.8643
0.07243 2.5674
0.074249 2.6114
0.076068 2.7983
0.077887 2.518
0.079706 2.474
0.081524 2.5345
0.083343 2.452
0.085162 2.6609
0.086981 2.2981
0.0888 2.2321
0.090619 2.2101
0.092438 2.2816
0.094257 2.1331
0.096076 2.0946
0.097895 2.0287
0.099714 2.1386
0.10153 2.1716
0.10335 1.9627
0.10517 1.8857
0.10699 1.7483
0.10881 1.9462
0.11063 1.7703
0.11245 1.6823
0.11427 1.5614
0.11608 1.8692
0.1179 1.6108
0.11972 1.6383
0.12154 1.3305
0.12336 1.4734
0.12518 1.4789
0.127 1.5449
0.12882 1.3744
0.13064 1.303
0.13245 1.2645
0.13427 1.1435
0.13609 1.182
0.13791 1.215
0.13973 1.1215
0.14155 1.1215
0.14337 1.138
0.14519 1.094
0.14701 0.88514
0.14882 0.99509
0.15064 0.9621
0.15246 0.94561
0.15428 0.98409
0.1561 0.84665
0.15792 0.81366
0.15974 0.98959
0.16156 0.75869
0.16338 0.94561
0.1652 0.76968
0.16701 0.7257
0.16883 0.68722
0.17065 0.7202
0.17247 0.68722
0.17429 0.53328
0.17611 0.77518
0.17793 0.51129
0.17975 0.53328
0.18157 0.58826
0.18338 0.63774
0.1852 0.51679
0.18702 0.50579
0.18884 0.53878
0.19066 0.4893
0.19248 0.51129
0.1943 0.4838
0.19612 0.45631
0.19794 0.32437
0.19975 0.37934
0.20157 0.42333
0.20339 0.42882
0.20521 0.38484
0.20703 0.31887
0.20885 0.30787
0.21067 0.26389
0.21249 0.33536
0.21431 0.2474
0.21613 0.34636
0.21794 0.25839
0.21976 0.28038
0.22158 0.35186
0.2234 0.34636
0.22522 0.32437
0.22704 0.27489
0.22886 0.25839
0.23068 0.2419
0.2325 0.2474
0.23431 0.2529
0.23613 0.22541
0.23795 0.2529
0.23977 0.2364
0.24159 0.22541
0.24341 0.19242
0.24523 0.2419
0.24705 0.20891
0.24887 0.17043
0.25069 0.17043
0.2525 0.20891
0.25432 0.18143
0.25614 0.14294
0.25796 0.10995
0.25978 0.14294
0.2616 0.11545
0.26342 0.10446
0.26524 0.12095
0.26706 0.13195
0.26887 0.12095
0.27069 0.18143
0.27251 0.17043
0.27433 0.12645
0.27615 0.10995
0.27797 0.12645
0.27979 0.12095
0.28161 0.12095
0.28343 0.15394
0.28524 0.10446
0.28706 0.087964
0.28888 0.093462
0.2907 0.098959
0.29252 0.093462
0.29434 0.10446
0.29616 0.093462
0.29798 0.12645
0.2998 0.076968
0.30162 0.10995
0.30343 0.087964
0.30525 0.098959
0.30707 0.10446
0.30889 0.071471
0.31071 0.065973
0.31253 0.10446
0.31435 0.065973
0.31617 0.065973
0.31799 0.060475
0.3198 0.065973
0.32162 0.076968
0.32344 0.04948
0.32526 0.038484
0.32708 0.076968
0.3289 0.054977
0.33072 0.082466
0.33254 0.04948
0.33436 0.054977
0.33617 0.060475
0.33799 0.043982
0.33981 0.065973
0.34163 0.043982
0.34345 0.065973
0.34527 0.027489
0.34709 0.043982
0.34891 0.054977
0.35073 0.043982
0.35255 0.021991
0.35436 0.054977
0.35618 0.043982
0.358 0.038484
0.35982 0.021991
0.36164 0.054977
0.36346 0.038484
0.36528 0.027489
0.3671 0.054977
0.36892 0.021991
0.37073 0.016493
0.37255 0.032986
0.37437 0.04948
0.37619 0.027489
0.37801 0.032986
0.37983 0.038484
0.38165 0.04948
0.38347 0.054977
0.38529 0.027489
0.3871 0.060475
0.38892 0.021991
0.39074 0.027489
0.39256 0.016493
0.39438 0.038484
0.3962 0.043982
0.39802 0.032986
0.39984 0.054977
0.40166 0.021991
0.40348 0.032986
0.40529 0.027489
0.40711 0.043982
0.40893 0.027489
0.41075 0.032986
0.41257 0.010995
0.41439 0.043982
0.41621 0.021991
0.41803 0.027489
0.41985 0.027489
0.42166 0.0054977
0.42348 0.032986
0.4253 0.010995
0.42712 0.027489
0.42894 0.032986
0.43076 0.021991
0.43258 0.032986
0.4344 0.021991
0.43622 0.04948
0.43803 0.021991
0.43985 0.016493
0.44167 0.016493
0.44349 0.021991
0.44531 0.021991
0.44713 0.016493
0.44895 0.010995
0.45077 0.010995
0.45259 0.021991
0.45441 0.010995
0.45622 0.027489
0.45804 0.054977
0.45986 0.021991
0.46168 0.016493
0.4635 0.010995
0.46532 0.010995
0.46714 0.010995
0.46896 0.038484
0.47078 0.016493
0.47259 0.0054977
0.47441 0.032986
0.47623 0.010995
0.47805 0.0054977
0.47987 0.032986
0.48169 0.016493
0.48351 0.010995
0.48533 0.0054977
0.48715 0.010995
0.48896 0.016493
0.49078 0.0054977
0.4926 0.010995
0.49442 0.016493
0.49624 0.010995
0.49806 0.027489
0.49988 0
0.5017 0.016493
0.50352 0.021991
0.50534 0.021991
0.50715 0
0.50897 0.010995
0.51079 0.027489
0.51261 0.016493
0.51443 0.032986
0.51625 0.0054977
0.51807 0.0054977
0.51989 0.010995
0.52171 0.032986
0.52352 0.010995
0.52534 0.0054977
0.52716 0.010995
0.52898 0.016493
0.5308 0.010995
0.53262 0.010995
0.53444 0.016493
0.53626 0.016493
0.53808 0.021991
0.5399 0.0054977
0.54171 0.010995
0.54353 0.0054977
0.54535 0.0054977
0.54717 0.021991
0.54899 0.016493
0.55081 0.016493
0.55263 0
0.55445 0.016493
0.55627 0.0054977
0.55808 0.016493
0.5599 0.0054977
0.56172 0.021991
0.56354 0.010995
0.56536 0.0054977
0.56718 0
0.569 0.021991
0.57082 0.016493
0.57264 0
0.57445 0.010995
0.57627 0
0.57809 0
0.57991 0.0054977
0.58173 0
0.58355 0.0054977
0.58537 0.010995
0.58719 0.0054977
0.58901 0.010995
0.59083 0.0054977
0.59264 0.016493
0.59446 0.010995
0.59628 0.010995
0.5981 0.0054977
0.59992 0.0054977
0.60174 0
0.60356 0.0054977
0.60538 0
0.6072 0.010995
0.60901 0.0054977
0.61083 0.0054977
0.61265 0
0.61447 0
0.61629 0.0054977
0.61811 0.0054977
0.61993 0
0.62175 0.0054977
0.62357 0.010995
0.62538 0
0.6272 0.010995
0.62902 0.0054977
0.63084 0.0054977
0.63266 0
0.63448 0
0.6363 0
0.63812 0
0.63994 0.0054977
0.64176 0.010995
0.64357 0.0054977
0.64539 0.0054977
0.64721 0
0.64903 0.0054977
0.65085 0
0.65267 0
0.65449 0.0054977
0.65631 0.0054977
0.65813 0.010995
0.65994 0.0054977
0.66176 0.0054977
0.66358 0.0054977
0.6654 0
0.66722 0.0054977
0.66904 0.010995
0.67086 0.0054977
0.67268 0
0.6745 0.010995
0.67631 0.0054977
0.67813 0
0.67995 0
0.68177 0
0.68359 0
0.68541 0
0.68723 0
0.68905 0.0054977
0.69087 0.0054977
0.69269 0.010995
0.6945 0
0.69632 0
0.69814 0
0.69996 0.0054977
0.70178 0.0054977
0.7036 0
0.70542 0
0.70724 0
0.70906 0
0.71087 0
0.71269 0
0.71451 0.010995
0.71633 0.016493
0.71815 0.0054977
0.71997 0
0.72179 0
0.72361 0.0054977
0.72543 0.0054977
0.72724 0
0.72906 0.0054977
0.73088 0
0.7327 0
0.73452 0.0054977
0.73634 0.0054977
0.73816 0
0.73998 0.010995
0.7418 0
0.74362 0.0054977
0.74543 0
0.74725 0
0.74907 0.0054977
0.75089 0
0.75271 0.010995
0.75453 0
0.75635 0.010995
0.75817 0
0.75999 0
0.7618 0.0054977
0.76362 0.010995
0.76544 0
0.76726 0.0054977
0.76908 0
0.7709 0
0.77272 0
0.77454 0
0.77636 0
0.77817 0
0.77999 0
0.78181 0
0.78363 0
0.78545 0
0.78727 0.0054977
0.78909 0
0.79091 0
0.79273 0
0.79455 0
0.79636 0
0.79818 0
0.8 0.0054977
0.80182 0
0.80364 0
0.80546 0
0.80728 0
0.8091 0
0.81092 0
0.81273 0.0054977
0.81455 0.0054977
0.81637 0.0054977
0.81819 0.0054977
0.82001 0
0.82183 0.0054977
0.82365 0
0.82547 0
0.82729 0.0054977
0.82911 0
0.83092 0
0.83274 0
0.83456 0
0.83638 0
0.8382 0
0.84002 0
0.84184 0
0.84366 0
0.84548 0
0.84729 0
0.84911 0.0054977
0.85093 0
0.85275 0
0.85457 0
0.85639 0
0.85821 0
0.86003 0
0.86185 0
0.86366 0
0.86548 0
0.8673 0
0.86912 0
0.87094 0
0.87276 0
0.87458 0
0.8764 0.0054977
0.87822 0
0.88004 0
0.88185 0
0.88367 0
0.88549 0
0.88731 0
0.88913 0
0.89095 0
0.89277 0
0.89459 0
0.89641 0.0054977
0.89822 0.0054977
0.90004 0.0054977
0.90186 0.0054977
0.90368 0
0.9055 0.0054977
0.90732 0
0.90914 0.0054977
0.91096 0
0.91278 0
0.91459 0
0.91641 0
0.91823 0
0.92005 0
0.92187 0
0.92369 0
0.92551 0
0.92733 0
0.92915 0
0.93097 0
0.93278 0
0.9346 0
0.93642 0
0.93824 0
0.94006 0.0054977
0.94188 0
0.9437 0
0.94552 0
0.94734 0.0054977
0.94915 0
0.95097 0
0.95279 0
0.95461 0
0.95643 0
0.95825 0.0054977
0.96007 0
0.96189 0
0.96371 0
0.96552 0
0.96734 0
0.96916 0
0.97098 0
0.9728 0
0.97462 0
0.97644 0
0.97826 0
0.98008 0
0.9819 0
0.98371 0
0.98553 0
0.98735 0
0.98917 0
0.99099 0
0.99281 0
0.99463 0
0.99645 0
0.99827 0
1.0001 0
1.0019 0
1.0037 0
1.0055 0
1.0074 0
1.0092 0.0054977
1.011 0.0054977
1.0128 0
1.0146 0
1.0165 0
1.0183 0
1.0201 0
1.0219 0
1.0237 0.0054977
1.0255 0
1.0274 0
1.0292 0
1.031 0
1.0328 0
1.0346 0
1.0365 0
1.0383 0
1.0401 0
1.0419 0
1.0437 0
1.0456 0
1.0474 0
1.0492 0
1.051 0
1.0528 0
1.0547 0
1.0565 0
1.0583 0
1.0601 0
1.0619 0
1.0637 0
1.0656 0
1.0674 0
1.0692 0
1.071 0
1.0728 0
1.0747 0
1.0765 0
1.0783 0
1.0801 0
1.0819 0
1.0838 0
1.0856 0
1.0874 0
1.0892 0
1.091 0
1.0928 0
1.0947 0
1.0965 0
1.0983 0
1.1001 0
1.1019 0
1.1038 0
1.1056 0
1.1074 0
1.1092 0
1.111 0
1.1129 0
1.1147 0
1.1165 0
1.1183 0
1.1201 0
1.122 0
1.1238 0
1.1256 0
1.1274 0
1.1292 0
1.131 0
1.1329 0.0054977
1.1347 0
1.1365 0
1.1383 0
1.1401 0
1.142 0
1.1438 0
1.1456 0
1.1474 0
1.1492 0
1.1511 0
1.1529 0
1.1547 0
1.1565 0
1.1583 0
1.1602 0
1.162 0
1.1638 0
1.1656 0
1.1674 0
1.1692 0
1.1711 0
1.1729 0
1.1747 0
1.1765 0
1.1783 0
1.1802 0
1.182 0
1.1838 0
1.1856 0
1.1874 0
1.1893 0
1.1911 0
1.1929 0
1.1947 0
1.1965 0
1.1983 0
1.2002 0
1.202 0
1.2038 0
1.2056 0
1.2074 0
1.2093 0
1.2111 0
1.2129 0
1.2147 0.0054977


==> ParetoWealth_Plotting/finPlot_A100_r0.50_t40000000_runs200_binSize100.txt <==
-0.35513 0.0026461
-0.35135 0
-0.34757 0.0026461
-0.34379 0
-0.34001 0.0026461
-0.33623 0.0052922
-0.33245 0
-0.32867 0
-0.3249 0.0052922
-0.32112 0.0026461
-0.31734 0.0026461
-0.31356 0.0026461
-0.30978 0.0052922
-0.306 0.0052922
-0.30222 0.0026461
-0.29844 0.0026461
-0.29466 0.0052922
-0.29088 0.0079382
-0.2871 0.018523
-0.28332 0.015876
-0.27955 0.023815
-0.27577 0.010584
-0.27199 0.021169
-0.26821 0.015876
-0.26443 0.023815
-0.26065 0.055568
-0.25687 0.050276
-0.25309 0.042337
-0.24931 0.068798
-0.24553 0.082029
-0.24175 0.071444
-0.23797 0.089967
-0.2342 0.087321
-0.23042 0.10849
-0.22664 0.15083
-0.22286 0.172
-0.21908 0.1323
-0.2153 0.24079
-0.21152 0.23815
-0.20774 0.31753
-0.20396 0.29372
-0.20018 0.30959
-0.1964 0.38897
-0.19262 0.49482
-0.18885 0.39956
-0.18507 0.53715
-0.18129 0.51599
-0.17751 0.56097
-0.17373 0.62977
-0.16995 0.73826
-0.16617 0.72767
-0.16239 0.98964
-0.15861 1.0108
-0.15483 0.97905
-0.15105 1.0743
-0.14727 1.1537
-0.1435 1.3601
-0.13972 1.5083
-0.13594 1.4845
-0.13216 1.63
-0.12838 1.9422
-0.1246 1.9025
-0.12082 2.0481
-0.11704 2.3259
-0.11326 2.2942
-0.10948 2.2968
-0.1057 2.3815
-0.10192 2.7387
-0.098145 2.8657
-0.094366 3.1832
-0.090587 2.9716
-0.086808 3.1171
-0.083028 3.1806
-0.079249 3.1277
-0.07547 3.551
-0.071691 3.5537
-0.067912 3.7283
-0.064133 3.7813
-0.060353 3.731
-0.056574 4.1279
-0.052795 4.1226
-0.049016 4.2761
-0.045237 4.1623
-0.041458 4.2575
-0.037678 4.3528
-0.033899 4.5724
-0.03012 4.6412
-0.026341 4.4375
-0.022562 4.4745
-0.018782 4.7418
-0.015003 4.5407
-0.011224 4.4031
-0.007445 4.5407
-0.0036658 4.3925
0.00011338 4.3555
0.0038925 4.6068
0.0076717 4.2337
0.011451 4.1517
0.01523 3.8606
0.019009 4.1623
0.022788 4.1094
0.026568 3.9559
0.030347 3.7839
0.034126 3.8315
0.037905 3.5352
0.041684 3.6754
0.045463 3.4346
0.049243 3.3076
0.053022 3.4426
0.056801 3.0377
0.06058 3.043
0.064359 2.953
0.068138 2.9292
0.071918 2.6699
0.075697 2.6831
0.079476 2.5005
0.083255 2.4291
0.087034 2.4635
0.090813 2.2624
0.094593 2.2571
0.098372 2.0851
0.10215 1.8814
0.10593 1.8496
0.10971 1.7332
0.11349 1.5559
0.11727 1.5903
0.12105 1.4633
0.12483 1.3098
0.12861 1.2516
0.13238 1.204
0.13616 1.1802
0.13994 1.0426
0.14372 1.0584
0.1475 1.0478
0.15128 1.0796
0.15506 0.94201
0.15884 0.85204
0.16262 0.69592
0.1664 0.78853
0.17018 0.75149
0.17396 0.63241
0.17773 0.59008
0.18151 0.63771
0.18529 0.53186
0.18907 0.5398
0.19285 0.47629
0.19663 0.44983
0.20041 0.39427
0.20419 0.30695
0.20797 0.35193
0.21175 0.35722
0.21553 0.30959
0.21931 0.29107
0.22308 0.25138
0.22686 0.29372
0.23064 0.20375
0.23442 0.19316
0.2382 0.18523
0.24198 0.22492
0.24576 0.20375
0.24954 0.22227
0.25332 0.18523
0.2571 0.172
0.26088 0.16406
0.26466 0.14818
0.26843 0.11907
0.27221 0.11907
0.27599 0.14289
0.27977 0.12172
0.28355 0.11643
0.28733 0.10584
0.29111 0.11907
0.29489 0.1032
0.29867 0.084675
0.30245 0.063506
0.30623 0.082029
0.31001 0.084675
0.31378 0.079382
0.31756 0.095259
0.32134 0.071444
0.32512 0.066152
0.3289 0.063506
0.33268 0.058214
0.33646 0.066152
0.34024 0.058214
0.34402 0.039691
0.3478 0.058214
0.35158 0.042337
0.35536 0.07409
0.35913 0.06086
0.36291 0.037045
0.36669 0.034399
0.37047 0.044983
0.37425 0.047629
0.37803 0.021169
0.38181 0.042337
0.38559 0.018523
0.38937 0.037045
0.39315 0.044983
0.39693 0.047629
0.40071 0.023815
0.40448 0.023815
0.40826 0.015876
0.41204 0.034399
0.41582 0.047629
0.4196 0.026461
0.42338 0.031753
0.42716 0.01323
0.43094 0.026461
0.43472 0.010584
0.4385 0.029107
0.44228 0.018523
0.44606 0.021169
0.44983 0.015876
0.45361 0.018523
0.45739 0.018523
0.46117 0.023815
0.46495 0.01323
0.46873 0.023815
0.47251 0.039691
0.47629 0.018523
0.48007 0.01323
0.48385 0.0052922
0.48763 0.018523
0.49141 0.0052922
0.49518 0.015876
0.49896 0.0079382
0.50274 0.0052922
0.50652 0.010584
0.5103 0.01323
0.51408 0.01323
0.51786 0.010584
0.52164 0.01323
0.52542 0.01323
0.5292 0.010584
0.53298 0.018523
0.53676 0.0079382
0.54053 0.021169
0.54431 0.010584
0.54809 0.0052922
0.55187 0.021169
0.55565 0.018523
0.55943 0.021169
0.56321 0.010584
0.56699 0.0052922
0.57077 0.0079382
0.57455 0.0052922
0.57833 0.010584
0.58211 0.0026461
0.58588 0.0026461
0.58966 0.015876
0.59344 0.0079382
0.59722 0.0079382
0.601 0.0079382
0.60478 0.0079382
0.60856 0.0052922
0.61234 0.01323
0.61612 0
0.6199 0.0026461
0.62368 0.010584
0.62746 0.0052922
0.63123 0
0.63501 0.0052922
0.63879 0.0026461
0.64257 0.010584
0.64635 0.0026461
0.65013 0
0.65391 0.0079382
0.65769 0.0079382
0.66147 0
0.66525 0.0079382
0.66903 0.010584
0.67281 0.0026461
0.67658 0.0026461
0.68036 0.0052922
0.68414 0.010584
0.68792 0.0052922
0.6917 0.0052922
0.69548 0
0.69926 0.0052922
0.70304 0.0026461
0.70682 0.0052922
0.7106 0.01323
0.71438 0.0026461
0.71816 0
0.72193 0.0026461
0.72571 0.0026461
0.72949 0.0079382
0.73327 0.0079382
0.73705 0.0026461
0.74083 0
0.74461 0.0026461
0.74839 0.0052922
0.75217 0
0.75595 0
0.75973 0.0026461
0.76351 0.0026461
0.76729 0
0.77106 0
0.77484 0.0052922
0.77862 0.0026461
0.7824 0.0052922
0.78618 0.0026461
0.78996 0.0026461
0.79374 0
0.79752 0
0.8013 0
0.80508 0
0.80886 0
0.81264 0
0.81641 0
0.82019 0
0.82397 0.0052922
0.82775 0.0052922
0.83153 0.0026461
0.83531 0.0026461
0.83909 0
0.84287 0
0.84665 0.0026461
0.85043 0
0.85421 0
0.85799 0.0026461
0.86176 0
0.86554 0
0.86932 0
0.8731 0
0.87688 0
0.88066 0
0.88444 0.0052922
0.88822 0
0.892 0
0.89578 0
0.89956 0.0052922
0.90334 0.0026461
0.90711 0
0.91089 0.0026461
0.91467 0.0026461
0.91845 0
0.92223 0
0.92601 0
0.92979 0
0.93357 0
0.93735 0
0.94113 0.0052922
0.94491 0
0.94869 0
0.95246 0
0.95624 0.0026461
0.96002 0
0.9638 0.0026461
0.96758 0
0.97136 0
0.97514 0
0.97892 0
0.9827 0
0.98648 0
0.99026 0
0.99404 0
0.99781 0
1.0016 0
1.0054 0
1.0092 0
1.0129 0
1.0167 0.0026461
1.0205 0
1.0243 0.0026461
1.028 0
1.0318 0
1.0356 0.0026461
1.0394 0
1.0432 0
1.0469 0
1.0507 0
1.0545 0
1.0583 0
1.0621 0
1.0658 0
1.0696 0
1.0734 0
1.0772 0
1.081 0
1.0847 0
1.0885 0
1.0923 0
1.0961 0
1.0999 0
1.1036 0
1.1074 0.0026461


==> ParetoWealth_Plotting/finPlot_A100_r0.75_t100000_runs200_binSize50.txt <==
-0.10314 0.0056234
-0.094249 0.10909
-0.085357 0.84126
-0.076466 2.9275
-0.067575 6.6278
-0.058683 10.344
-0.049792 12.762
-0.0409 13.293
-0.032009 11.983
-0.023118 10.019
-0.014226 8.3215
-0.0053348 6.4737
0.0035566 4.9599
0.012448 3.8655
0.021339 3.076
0.030231 2.3495
0.039122 1.9457
0.048014 1.5228
0.056905 1.2282
0.065796 1.0606
0.074688 0.8795
0.083579 0.69393
0.092471 0.57471
0.10136 0.50273
0.11025 0.40938
0.11914 0.39364
0.12804 0.32616
0.13693 0.29804
0.14582 0.28567
0.15471 0.22044
0.1636 0.20357
0.17249 0.19794
0.18138 0.16758
0.19028 0.13159
0.19917 0.13496
0.20806 0.16308
0.21695 0.12821
0.22584 0.11134
0.23473 0.11359
0.24362 0.11472
0.25252 0.089975
0.26141 0.077603
0.2703 0.08885
0.27919 0.075354
0.28808 0.053985
0.29697 0.051735
0.30586 0.057359
0.31476 0.064107
0.32365 0.057359
0.33254 0.049486
0.34143 0.058483
0.35032 0.040489
0.35921 0.039364
0.3681 0.039364
0.377 0.031491
0.38589 0.024743
0.39478 0.029242
0.40367 0.029242
0.41256 0.030366
0.42145 0.032616
0.43034 0.032616
0.43924 0.031491
0.44813 0.021369
0.45702 0.029242
0.46591 0.022494
0.4748 0.021369
0.48369 0.01687
0.49258 0.01687
0.50147 0.023618
0.51037 0.021369
0.51926 0.01687
0.52815 0.024743
0.53704 0.014621
0.54593 0.020244
0.55482 0.01687
0.56371 0.017995
0.57261 0.01912
0.5815 0.017995
0.59039 0.012372
0.59928 0.022494
0.60817 0.013496
0.61706 0.015746
0.62595 0.0067481
0.63485 0.013496
0.64374 0.01687
0.65263 0.017995
0.66152 0.015746
0.67041 0.01687
0.6793 0.012372
0.68819 0.0044987
0.69709 0.013496
0.70598 0.0089975
0.71487 0.015746
0.72376 0.0078728
0.73265 0.025868
0.74154 0.017995
0.75043 0.014621
0.75933 0.015746
0.76822 0.01687
0.77711 0.012372
0.786 0.012372
0.79489 0.010122
0.80378 0.013496
0.81267 0.010122
0.82157 0.0078728
0.83046 0.0078728
0.83935 0.0067481
0.84824 0.015746
0.85713 0.011247
0.86602 0.0056234
0.87491 0.010122
0.8838 0.0089975
0.8927 0.011247
0.90159 0.010122
0.91048 0.015746
0.91937 0.013496
0.92826 0.011247
0.93715 0.01687
0.94604 0.011247
0.95494 0.0067481
0.96383 0.012372
0.97272 0.0067481
0.98161 0.010122
0.9905 0.0089975
0.99939 0.0078728
1.0083 0.0067481
1.0172 0.003374
1.0261 0.011247
1.035 0.0044987
1.0439 0.003374
1.0527 0.0089975
1.0616 0.0056234
1.0705 0.011247
1.0794 0.003374
1.0883 0.0067481
1.0972 0.011247
1.1061 0.017995
1.115 0.0067481
1.1239 0.0089975
1.1328 0.01687
1.1417 0.0056234
1.1505 0.011247
1.1594 0.0078728
1.1683 0.011247
1.1772 0.0078728
1.1861 0.0089975
1.195 0.0056234
1.2039 0.0056234
1.2128 0.0078728
1.2217 0.0089975
1.2306 0.0089975
1.2395 0.010122
1.2484 0.012372
1.2572 0.010122
1.2661 0.0056234
1.275 0.0067481
1.2839 0.0067481
1.2928 0.0044987
1.3017 0.0089975
1.3106 0.0056234
1.3195 0.0011247
1.3284 0.0078728
1.3373 0.0044987
1.3462 0.0067481
1.355 0.0044987
1.3639 0.0067481
1.3728 0.0044987
1.3817 0.0044987
1.3906 0.0067481
1.3995 0.012372
1.4084 0.0078728
1.4173 0.0022494
1.4262 0.0067481
1.4351 0.0056234
1.444 0.0044987
1.4529 0.0056234
1.4617 0.0022494
1.4706 0.014621
1.4795 0.0067481
1.4884 0.0067481
1.4973 0.0078728
1.5062 0.003374
1.5151 0.0044987
1.524 0.0022494
1.5329 0.0067481
1.5418 0.0056234
1.5507 0.0078728
1.5596 0.0022494
1.5684 0.0056234
1.5773 0.0044987
1.5862 0.0056234
1.5951 0.003374
1.604 0.010122
1.6129 0.0056234
1.6218 0.003374
1.6307 0.0044987
1.6396 0.0089975
1.6485 0.0067481
1.6574 0.0022494
1.6662 0.0044987
1.6751 0.0022494
1.684 0.003374
1.6929 0.0044987
1.7018 0.003374
1.7107 0.0056234
1.7196 0.0011247
1.7285 0.0044987
1.7374 0.0056234
1.7463 0.0022494
1.7552 0.0022494
1.7641 0.0022494
1.7729 0.0067481
1.7818 0.0067481
1.7907 0.003374
1.7996 0.0011247
1.8085 0.0011247
1.8174 0.0011247
1.8263 0.0011247
1.8352 0.0044987
1.8441 0.0044987
1.853 0.0011247
1.8619 0.0011247
1.8707 0.0044987
1.8796 0.0067481
1.8885 0.003374
1.8974 0.0011247
1.9063 0.003374
1.9152 0.003374
1.9241 0.0011247
1.933 0.0078728
1.9419 0
1.9508 0.003374
1.9597 0.0011247
1.9686 0.0044987
1.9774 0.0044987
1.9863 0.0011247
1.9952 0.003374
2.0041 0.0011247
2.013 0.0067481
2.0219 0.0022494
2.0308 0.0044987
2.0397 0
2.0486 0.0022494
2.0575 0.0022494
2.0664 0.0011247
2.0753 0.0011247
2.0841 0.0022494
2.093 0.0011247
2.1019 0.0011247
2.1108 0.0011247
2.1197 0.0011247
2.1286 0.0011247
2.1375 0.0011247
2.1464 0.0011247
2.1553 0
2.1642 0
2.1731 0.0011247
2.1819 0.003374
2.1908 0
2.1997 0.0022494
2.2086 0.0011247
2.2175 0.0011247
2.2264 0
2.2353 0.0011247
2.2442 0.003374
2.2531 0.0022494
2.262 0
2.2709 0.0022494
2.2798 0.0022494
2.2886 0
2.2975 0.0022494
2.3064 0.0022494
2.3153 0
2.3242 0.0011247
2.3331 0.0011247
2.342 0
2.3509 0
2.3598 0.0011247
2.3687 0
2.3776 0.0011247
2.3865 0
2.3953 0.0011247
2.4042 0
2.4131 0.0011247
2.422 0
2.4309 0.0022494
2.4398 0.0022494
2.4487 0
2.4576 0
2.4665 0.0022494
2.4754 0
2.4843 0
2.4931 0.0022494
2.502 0.0011247
2.5109 0
2.5198 0.0011247
2.5287 0
2.5376 0
2.5465 0
2.5554 0
2.5643 0
2.5732 0.0022494
2.5821 0
2.591 0
2.5998 0
2.6087 0
2.6176 0
2.6265 0
2.6354 0
2.6443 0.0011247
2.6532 0
2.6621 0
2.671 0
2.6799 0
2.6888 0
2.6976 0
2.7065 0
2.7154 0
2.7243 0
2.7332 0
2.7421 0
2.751 0
2.7599 0
2.7688 0
2.7777 0
2.7866 0
2.7955 0
2.8043 0
2.8132 0
2.8221 0
2.831 0.0011247


==> ParetoWealth_Plotting/finPlot_A100_r0.75_t200000_runs200_binSize50.txt <==
-0.1032 0.011349
-0.097913 0.077551
-0.092626 0.21563
-0.087339 0.63932
-0.082052 1.604
-0.076765 2.8996
-0.071478 4.7703
-0.066191 7.2274
-0.060905 9.5671
-0.055618 11.198
-0.050331 12.637
-0.045044 13.108
-0.039757 13.197
-0.03447 12.215
-0.029183 11.462
-0.023897 10.25
-0.01861 9.3364
-0.013323 7.9556
-0.008036 7.042
-0.0027492 6.0338
0.0025377 5.0994
0.0078245 4.4242
0.013111 3.8567
0.018398 3.4671
0.023685 2.771
0.028972 2.4703
0.034259 2.1998
0.039546 1.8499
0.044833 1.6626
0.050119 1.3486
0.055406 1.2692
0.060693 1.15
0.06598 0.9325
0.071267 0.91737
0.076554 0.78307
0.081841 0.74335
0.087127 0.63554
0.092414 0.5561
0.097701 0.5996
0.10299 0.49557
0.10827 0.48044
0.11356 0.43693
0.11885 0.38586
0.12414 0.39154
0.12942 0.34992
0.13471 0.32155
0.14 0.30075
0.14528 0.26102
0.15057 0.24589
0.15586 0.19861
0.16114 0.20617
0.16643 0.244
0.17172 0.20428
0.177 0.15888
0.18229 0.18347
0.18758 0.1551
0.19286 0.14943
0.19815 0.17591
0.20344 0.17591
0.20873 0.11349
0.21401 0.12673
0.2193 0.11727
0.22459 0.098357
0.22987 0.10214
0.23516 0.083225
0.24045 0.10214
0.24573 0.094574
0.25102 0.098357
0.25631 0.062419
0.26159 0.083225
0.26688 0.073768
0.27217 0.081334
0.27745 0.068093
0.28274 0.060527
0.28803 0.062419
0.29331 0.054853
0.2986 0.043504
0.30389 0.034047
0.30918 0.049179
0.31446 0.05107
0.31975 0.062419
0.32504 0.041613
0.33032 0.041613
0.33561 0.045396
0.3409 0.056744
0.34618 0.060527
0.35147 0.03783
0.35676 0.034047
0.36204 0.05107
0.36733 0.052962
0.37262 0.032155
0.3779 0.05107
0.38319 0.039721
0.38848 0.045396
0.39377 0.05107
0.39905 0.035938
0.40434 0.030264
0.40963 0.035938
0.41491 0.03783
0.4202 0.028372
0.42549 0.024589
0.43077 0.024589
0.43606 0.020806
0.44135 0.034047
0.44663 0.039721
0.45192 0.017023
0.45721 0.020806
0.46249 0.032155
0.46778 0.022698
0.47307 0.024589
0.47835 0.011349
0.48364 0.022698
0.48893 0.020806
0.49422 0.026481
0.4995 0.018915
0.50479 0.018915
0.51008 0.026481
0.51536 0.020806
0.52065 0.018915
0.52594 0.017023
0.53122 0.017023
0.53651 0.026481
0.5418 0.022698
0.54708 0.030264
0.55237 0.01324
0.55766 0.024589
0.56294 0.0094574
0.56823 0.041613
0.57352 0.011349
0.57881 0.01324
0.58409 0.01324
0.58938 0.0056744
0.59467 0.017023
0.59995 0.017023
0.60524 0.020806
0.61053 0.020806
0.61581 0.017023
0.6211 0.0056744
0.62639 0.0094574
0.63167 0.026481
0.63696 0.017023
0.64225 0.015132
0.64753 0.022698
0.65282 0.017023
0.65811 0.020806
0.66339 0.020806
0.66868 0.011349
0.67397 0.003783
0.67926 0.0056744
0.68454 0.015132
0.68983 0.022698
0.69512 0.020806
0.7004 0.017023
0.70569 0.0075659
0.71098 0.011349
0.71626 0.017023
0.72155 0.0094574
0.72684 0.017023
0.73212 0.011349
0.73741 0.0094574
0.7427 0.0075659
0.74798 0.011349
0.75327 0.015132
0.75856 0.011349
0.76385 0.015132
0.76913 0.018915
0.77442 0.022698
0.77971 0.022698
0.78499 0.017023
0.79028 0.015132
0.79557 0.01324
0.80085 0.01324
0.80614 0.0056744
0.81143 0.020806
0.81671 0.003783
0.822 0.0075659
0.82729 0.0056744
0.83257 0.0094574
0.83786 0.015132
0.84315 0.01324
0.84843 0.0075659
0.85372 0.011349
0.85901 0.01324
0.8643 0.01324
0.86958 0.01324
0.87487 0.011349
0.88016 0.0094574
0.88544 0.01324
0.89073 0.01324
0.89602 0.0018915
0.9013 0.0075659
0.90659 0.0018915
0.91188 0.011349
0.91716 0.022698
0.92245 0.0094574
0.92774 0.011349
0.93302 0.011349
0.93831 0.0075659
0.9436 0.01324
0.94888 0.01324
0.95417 0.0094574
0.95946 0.011349
0.96475 0.0094574
0.97003 0.01324
0.97532 0.011349
0.98061 0.018915
0.98589 0.0075659
0.99118 0.0056744
0.99647 0.003783
1.0018 0.015132
1.007 0.003783
1.0123 0.011349
1.0176 0.0056744
1.0229 0.003783
1.0282 0.0056744
1.0335 0.0094574
1.0388 0.0018915
1.044 0.0075659
1.0493 0.017023
1.0546 0.0075659
1.0599 0.0075659
1.0652 0.0094574
1.0705 0.0075659
1.0758 0.01324
1.0811 0.015132
1.0863 0.011349
1.0916 0.01324
1.0969 0.01324
1.1022 0.0094574
1.1075 0.01324
1.1128 0.0094574
1.1181 0.0056744
1.1234 0.0056744
1.1286 0.011349
1.1339 0.0094574
1.1392 0.0018915
1.1445 0.0056744
1.1498 0.0075659
1.1551 0.0075659
1.1604 0.0018915
1.1656 0.0094574
1.1709 0.0056744
1.1762 0.0094574
1.1815 0.0075659
1.1868 0.0075659
1.1921 0.011349
1.1974 0.003783
1.2027 0.0018915
1.2079 0.0075659
1.2132 0.0075659
1.2185 0.011349
1.2238 0.0075659
1.2291 0.0094574
1.2344 0.0075659
1.2397 0.0075659
1.2449 0.0075659
1.2502 0.0094574
1.2555 0.0075659
1.2608 0.011349
1.2661 0.0094574
1.2714 0.0056744
1.2767 0.0018915
1.282 0.003783
1.2872 0.011349
1.2925 0.011349
1.2978 0.011349
1.3031 0.0075659
1.3084 0.0094574
1.3137 0.0075659
1.319 0.011349
1.3243 0.0018915
1.3295 0.0056744
1.3348 0.0056744
1.3401 0.003783
1.3454 0.0075659
1.3507 0.0075659
1.356 0.0056744
1.3613 0.0075659
1.3665 0.0094574
1.3718 0.0094574
1.3771 0.0056744
1.3824 0.0075659
1.3877 0.0075659
1.393 0.018915
1.3983 0.0056744
1.4036 0.0056744
1.4088 0.003783
1.4141 0.0056744
1.4194 0.0075659
1.4247 0.0056744
1.43 0.0075659
1.4353 0.0018915
1.4406 0.003783
1.4458 0.0056744
1.4511 0.011349
1.4564 0.003783
1.4617 0.0056744
1.467 0.0075659
1.4723 0.0056744
1.4776 0
1.4829 0.01324
1.4881 0.0094574
1.4934 0.003783
1.4987 0.003783
1.504 0.0075659
1.5093 0.0018915
1.5146 0.0075659
1.5199 0.0094574
1.5252 0.003783
1.5304 0.011349
1.5357 0.003783
1.541 0.003783
1.5463 0.0075659
1.5516 0.0018915
1.5569 0.0075659
1.5622 0.0075659
1.5674 0.0075659
1.5727 0.003783
1.578 0.011349
1.5833 0.0075659
1.5886 0.003783
1.5939 0.0075659
1.5992 0.003783
1.6045 0.0075659
1.6097 0.011349
1.615 0.0018915
1.6203 0.003783
1.6256 0.0075659
1.6309 0.0018915
1.6362 0.003783
1.6415 0.0018915
1.6468 0.0018915
1.652 0.0075659
1.6573 0.0056744
1.6626 0.0018915
1.6679 0.0075659
1.6732 0.0094574
1.6785 0.0056744
1.6838 0.0018915
1.689 0.0094574
1.6943 0.0094574
1.6996 0.0094574
1.7049 0.0056744
1.7102 0.0056744
1.7155 0.003783
1.7208 0.003783
1.7261 0.0018915
1.7313 0.0018915
1.7366 0.0018915
1.7419 0.003783
1.7472 0.0018915
1.7525 0.0056744
1.7578 0.003783
1.7631 0.0056744
1.7683 0.003783
1.7736 0.0018915
1.7789 0.003783
1.7842 0.003783
1.7895 0.0056744
1.7948 0.0018915
1.8001 0
1.8054 0.003783
1.8106 0.0018915
1.8159 0.003783
1.8212 0.003783
1.8265 0.0056744
1.8318 0.0018915
1.8371 0
1.8424 0.0056744
1.8477 0.003783
1.8529 0.0075659
1.8582 0
1.8635 0.003783
1.8688 0.003783
1.8741 0.0018915
1.8794 0.0018915
1.8847 0.0075659
1.8899 0.0056744
1.8952 0.003783
1.9005 0
1.9058 0.0075659
1.9111 0.0018915
1.9164 0
1.9217 0.0018915
1.927 0.0018915
1.9322 0
1.9375 0.0018915
1.9428 0.0018915
1.9481 0.003783
1.9534 0.0018915
1.9587 0.0018915
1.964 0.0018915
1.9692 0
1.9745 0.0018915
1.9798 0.0075659
1.9851 0
1.9904 0.003783
1.9957 0.0018915
2.001 0.0018915
2.0063 0.0018915
2.0115 0.0018915
2.0168 0.0018915
2.0221 0.0018915
2.0274 0.0018915
2.0327 0
2.038 0
2.0433 0
2.0486 0.003783
2.0538 0.003783
2.0591 0.0018915
2.0644 0
2.0697 0.003783
2.075 0.0018915
2.0803 0.0018915
2.0856 0.0018915
2.0908 0
2.0961 0
2.1014 0
2.1067 0
2.112 0.003783
2.1173 0
2.1226 0
2.1279 0
2.1331 0
2.1384 0
2.1437 0
2.149 0.0018915
2.1543 0
2.1596 0.003783
2.1649 0.003783
2.1701 0.0018915
2.1754 0.0018915
2.1807 0.0018915
2.186 0
2.1913 0
2.1966 0
2.2019 0
2.2072 0
2.2124 0.003783
2.2177 0
2.223 0
2.2283 0.0018915
2.2336 0.0018915
2.2389 0
2.2442 0
2.2495 0
2.2547 0
2.26 0
2.2653 0.003783
2.2706 0
2.2759 0
2.2812 0.0018915
2.2865 0
2.2917 0.0018915
2.297 0
2.3023 0
2.3076 0
2.3129 0
2.3182 0
2.3235 0.0018915
2.3288 0
2.334 0.0018915
2.3393 0.0018915
2.3446 0
2.3499 0
2.3552 0
2.3605 0
2.3658 0
2.371 0
2.3763 0
2.3816 0
2.3869 0
2.3922 0
2.3975 0
2.4028 0
2.4081 0
2.4133 0
2.4186 0.0018915
2.4239 0
2.4292 0
2.4345 0
2.4398 0
2.4451 0
2.4504 0
2.4556 0
2.4609 0
2.4662 0.0018915
2.4715 0
2.4768 0
2.4821 0
2.4874 0
2.4926 0
2.4979 0.0018915
2.5032 0
2.5085 0
2.5138 0
2.5191 0
2.5244 0
2.5297 0.0018915
2.5349 0
2.5402 0.0018915
2.5455 0
2.5508 0
2.5561 0
2.5614 0
2.5667 0
2.5719 0
2.5772 0.0018915
2.5825 0
2.5878 0
2.5931 0
2.5984 0
2.6037 0
2.609 0
2.6142 0
2.6195 0
2.6248 0
2.6301 0
2.6354 0
2.6407 0
2.646 0
2.6513 0
2.6565 0
2.6618 0
2.6671 0
2.6724 0
2.6777 0
2.683 0
2.6883 0
2.6935 0
2.6988 0
2.7041 0
2.7094 0
2.7147 0
2.72 0
2.7253 0
2.7306 0
2.7358 0
2.7411 0
2.7464 0
2.7517 0
2.757 0
2.7623 0
2.7676 0
2.7729 0
2.7781 0
2.7834 0
2.7887 0.0018915


==> ParetoWealth_Plotting/finPlot_A100_r0.75_t400000_runs200_binSize50.txt <==
-0.10562 0.0063622
-0.10248 0.019086
-0.099337 0.050897
-0.096194 0.11134
-0.09305 0.28312
-0.089906 0.41672
-0.086763 0.75074
-0.083619 1.371
-0.080476 2.0772
-0.077332 2.9171
-0.074189 3.83
-0.071045 5.2329
-0.067901 6.3017
-0.064758 7.6696
-0.061614 9.1202
-0.058471 10.443
-0.055327 11.341
-0.052183 12.075
-0.04904 12.645
-0.045896 13.049
-0.042753 12.785
-0.039609 13.268
-0.036466 12.603
-0.033322 11.732
-0.030178 11.465
-0.027035 11.137
-0.023891 10.211
-0.020748 9.4701
-0.017604 8.8275
-0.01446 8.2072
-0.011317 7.7459
-0.0081733 6.9793
-0.0050297 6.324
-0.0018862 5.8786
0.0012574 5.6401
0.004401 4.9561
0.0075446 4.533
0.010688 4.2308
0.013832 3.8014
0.016975 3.5533
0.020119 3.2288
0.023263 3.0252
0.026406 2.6308
0.02955 2.5035
0.032693 2.2458
0.035837 2.0423
0.03898 1.9786
0.042124 1.7464
0.045268 1.5683
0.048411 1.5015
0.051555 1.3329
0.054698 1.2279
0.057842 1.2438
0.060986 1.1484
0.064129 1.0211
0.067273 0.9257
0.070416 0.93524
0.07356 0.80163
0.076703 0.79845
0.079847 0.77618
0.082991 0.76028
0.086134 0.67757
0.089278 0.64258
0.092421 0.56941
0.095565 0.63304
0.098709 0.56305
0.10185 0.58532
0.105 0.5376
0.10814 0.46126
0.11128 0.39764
0.11443 0.43581
0.11757 0.4199
0.12071 0.36582
0.12386 0.37855
0.127 0.27039
0.13014 0.34674
0.13329 0.31175
0.13643 0.27994
0.13958 0.30538
0.14272 0.29584
0.14586 0.29902
0.14901 0.22268
0.15215 0.22904
0.15529 0.24176
0.15844 0.22586
0.16158 0.20677
0.16472 0.23222
0.16787 0.20359
0.17101 0.20041
0.17415 0.20677
0.1773 0.21631
0.18044 0.19405
0.18359 0.19723
0.18673 0.14315
0.18987 0.16224
0.19302 0.11452
0.19616 0.16224
0.1993 0.16224
0.20245 0.12088
0.20559 0.12406
0.20873 0.11452
0.21188 0.1686
0.21502 0.13679
0.21816 0.10816
0.22131 0.12724
0.22445 0.08907
0.2276 0.11134
0.23074 0.098614
0.23388 0.085889
0.23703 0.085889
0.24017 0.11134
0.24331 0.098614
0.24646 0.10179
0.2496 0.085889
0.25274 0.063622
0.25589 0.076346
0.25903 0.098614
0.26217 0.098614
0.26532 0.11134
0.26846 0.11452
0.27161 0.092251
0.27475 0.054078
0.27789 0.044535
0.28104 0.063622
0.28418 0.057259
0.28732 0.076346
0.29047 0.054078
0.29361 0.073165
0.29675 0.073165
0.2999 0.038173
0.30304 0.060441
0.30619 0.063622
0.30933 0.063622
0.31247 0.098614
0.31562 0.041354
0.31876 0.063622
0.3219 0.060441
0.32505 0.069984
0.32819 0.063622
0.33133 0.044535
0.33448 0.044535
0.33762 0.069984
0.34076 0.038173
0.34391 0.057259
0.34705 0.054078
0.3502 0.025449
0.35334 0.025449
0.35648 0.050897
0.35963 0.054078
0.36277 0.060441
0.36591 0.031811
0.36906 0.044535
0.3722 0.034992
0.37534 0.044535
0.37849 0.044535
0.38163 0.038173
0.38477 0.057259
0.38792 0.060441
0.39106 0.034992
0.39421 0.031811
0.39735 0.019086
0.40049 0.044535
0.40364 0.041354
0.40678 0.031811
0.40992 0.044535
0.41307 0.034992
0.41621 0.02863
0.41935 0.031811
0.4225 0.025449
0.42564 0.025449
0.42878 0.031811
0.43193 0.031811
0.43507 0.025449
0.43822 0.022268
0.44136 0.038173
0.4445 0.02863
0.44765 0.044535
0.45079 0.025449
0.45393 0.015905
0.45708 0.0063622
0.46022 0.02863
0.46336 0.022268
0.46651 0.031811
0.46965 0.022268
0.47279 0.02863
0.47594 0.031811
0.47908 0.034992
0.48223 0.025449
0.48537 0.015905
0.48851 0.022268
0.49166 0.019086
0.4948 0.02863
0.49794 0.022268
0.50109 0.012724
0.50423 0.022268
0.50737 0.022268
0.51052 0.019086
0.51366 0.012724
0.51681 0.0063622
0.51995 0.015905
0.52309 0.015905
0.52624 0.015905
0.52938 0.025449
0.53252 0.025449
0.53567 0.022268
0.53881 0.034992
0.54195 0.012724
0.5451 0.012724
0.54824 0.038173
0.55138 0.022268
0.55453 0.019086
0.55767 0.015905
0.56082 0.012724
0.56396 0.0095432
0.5671 0.0063622
0.57025 0.019086
0.57339 0.031811
0.57653 0.0063622
0.57968 0.034992
0.58282 0.019086
0.58596 0.0095432
0.58911 0.019086
0.59225 0.012724
0.59539 0.025449
0.59854 0.0095432
0.60168 0.019086
0.60483 0.0095432
0.60797 0.015905
0.61111 0.022268
0.61426 0.0063622
0.6174 0.0031811
0.62054 0.0063622
0.62369 0.025449
0.62683 0.0063622
0.62997 0.0095432
0.63312 0.0031811
0.63626 0.022268
0.6394 0.012724
0.64255 0.022268
0.64569 0.019086
0.64884 0.022268
0.65198 0.031811
0.65512 0.019086
0.65827 0.019086
0.66141 0.0063622
0.66455 0.015905
0.6677 0.022268
0.67084 0.0095432
0.67398 0.0095432
0.67713 0.019086
0.68027 0.0095432
0.68342 0.015905
0.68656 0.015905
0.6897 0.0031811
0.69285 0.0095432
0.69599 0.012724
0.69913 0.019086
0.70228 0.015905
0.70542 0.015905
0.70856 0.015905
0.71171 0.0095432
0.71485 0.015905
0.71799 0.015905
0.72114 0.022268
0.72428 0.019086
0.72743 0.022268
0.73057 0.012724
0.73371 0.0063622
0.73686 0.0063622
0.74 0.012724
0.74314 0.012724
0.74629 0.0031811
0.74943 0.012724
0.75257 0.012724
0.75572 0.019086
0.75886 0.0063622
0.762 0.0095432
0.76515 0.012724
0.76829 0.012724
0.77144 0.019086
0.77458 0.0095432
0.77772 0.0095432
0.78087 0.015905
0.78401 0.015905
0.78715 0.0095432
0.7903 0.012724
0.79344 0.015905
0.79658 0.012724
0.79973 0.0095432
0.80287 0.012724
0.80601 0
0.80916 0.0095432
0.8123 0
0.81545 0.0031811
0.81859 0.015905
0.82173 0.0095432
0.82488 0.0063622
0.82802 0.0063622
0.83116 0.0063622
0.83431 0.0063622
0.83745 0
0.84059 0.0063622
0.84374 0.0031811
0.84688 0.0095432
0.85002 0.0095432
0.85317 0.0031811
0.85631 0.0063622
0.85946 0.0095432
0.8626 0.022268
0.86574 0.012724
0.86889 0.022268
0.87203 0.0031811
0.87517 0.0063622
0.87832 0.0031811
0.88146 0
0.8846 0.019086
0.88775 0.0063622
0.89089 0.0063622
0.89404 0.0031811
0.89718 0.015905
0.90032 0.0063622
0.90347 0.022268
0.90661 0.0063622
0.90975 0.015905
0.9129 0.0031811
0.91604 0.019086
0.91918 0.0063622
0.92233 0.012724
0.92547 0.0095432
0.92861 0
0.93176 0.0063622
0.9349 0.012724
0.93805 0
0.94119 0.0031811
0.94433 0.0031811
0.94748 0.015905
0.95062 0.012724
0.95376 0
0.95691 0.0095432
0.96005 0.019086
0.96319 0.015905
0.96634 0
0.96948 0.0031811
0.97262 0.0063622
0.97577 0.0063622
0.97891 0.022268
0.98206 0.0063622
0.9852 0.0031811
0.98834 0.0063622
0.99149 0.0063622
0.99463 0.015905
0.99777 0.022268
1.0009 0.0095432
1.0041 0.0031811
1.0072 0.0095432
1.0103 0.0063622
1.0135 0.0063622
1.0166 0.0063622
1.0198 0.012724
1.0229 0
1.0261 0.0095432
1.0292 0.0095432
1.0324 0.015905
1.0355 0.0063622
1.0386 0.0095432
1.0418 0.012724
1.0449 0.0063622
1.0481 0.015905
1.0512 0
1.0544 0.0063622
1.0575 0.0063622
1.0606 0.0031811
1.0638 0.0031811
1.0669 0.019086
1.0701 0.012724
1.0732 0.015905
1.0764 0.015905
1.0795 0.012724
1.0827 0.012724
1.0858 0.0095432
1.0889 0.0063622
1.0921 0.0031811
1.0952 0.0031811
1.0984 0.0031811
1.1015 0.0063622
1.1047 0.0031811
1.1078 0
1.1109 0.0095432
1.1141 0.0031811
1.1172 0.012724
1.1204 0.0063622
1.1235 0.019086
1.1267 0.0063622
1.1298 0.012724
1.1329 0.0063622
1.1361 0.0031811
1.1392 0.019086
1.1424 0.019086
1.1455 0.012724
1.1487 0.012724
1.1518 0
1.155 0.0095432
1.1581 0.0095432
1.1612 0.0031811
1.1644 0.0031811
1.1675 0.012724
1.1707 0.0031811
1.1738 0.0031811
1.177 0.0031811
1.1801 0.0095432
1.1832 0.012724
1.1864 0
1.1895 0.0063622
1.1927 0.0063622
1.1958 0.0063622
1.199 0.012724
1.2021 0.0031811
1.2052 0.0095432
1.2084 0.0095432
1.2115 0.0063622
1.2147 0.0095432
1.2178 0.0063622
1.221 0.015905
1.2241 0.0063622
1.2273 0.012724
1.2304 0.012724
1.2335 0.012724
1.2367 0.012724
1.2398 0.015905
1.243 0
1.2461 0.0031811
1.2493 0.0095432
1.2524 0.0063622
1.2555 0.0031811
1.2587 0.0063622
1.2618 0.0095432
1.265 0.0031811
1.2681 0.0095432
1.2713 0.0095432
1.2744 0.0063622
1.2776 0.0031811
1.2807 0.0095432
1.2838 0
1.287 0.0095432
1.2901 0.012724
1.2933 0.0031811
1.2964 0.012724
1.2996 0.0095432
1.3027 0.019086
1.3058 0.0063622
1.309 0.0063622
1.3121 0.0063622
1.3153 0
1.3184 0.0063622
1.3216 0
1.3247 0.0063622
1.3278 0.0063622
1.331 0.0031811
1.3341 0
1.3373 0.012724
1.3404 0.0031811
1.3436 0.0063622
1.3467 0.0031811
1.3499 0.0031811
1.353 0.012724
1.3561 0.0031811
1.3593 0.0095432
1.3624 0
1.3656 0.012724
1.3687 0.0063622
1.3719 0.0063622
1.375 0.019086
1.3781 0.0063622
1.3813 0.0063622
1.3844 0.0031811
1.3876 0.0063622
1.3907 0.012724
1.3939 0.0063622
1.397 0.0063622
1.4002 0.0095432
1.4033 0
1.4064 0.015905
1.4096 0.0095432
1.4127 0.012724
1.4159 0.0063622
1.419 0
1.4222 0.0063622
1.4253 0
1.4284 0.0063622
1.4316 0.0031811
1.4347 0.0031811
1.4379 0.0031811
1.441 0.0031811
1.4442 0.0063622
1.4473 0.0031811
1.4504 0.0063622
1.4536 0.012724
1.4567 0.0063622
1.4599 0
1.463 0.0031811
1.4662 0.012724
1.4693 0.025449
1.4725 0
1.4756 0.0063622
1.4787 0.0095432
1.4819 0.0095432
1.485 0.012724
1.4882 0.0063622
1.4913 0.0063622
1.4945 0.0031811
1.4976 0.015905
1.5007 0
1.5039 0.0095432
1.507 0.0031811
1.5102 0.012724
1.5133 0.0063622
1.5165 0.0095432
1.5196 0.0031811
1.5228 0.012724
1.5259 0
1.529 0.0031811
1.5322 0.0063622
1.5353 0.0095432
1.5385 0.0095432
1.5416 0.0031811
1.5448 0.0031811
1.5479 0.0063622
1.551 0.0063622
1.5542 0
1.5573 0.0031811
1.5605 0.0095432
1.5636 0.012724
1.5668 0.0031811
1.5699 0.0063622
1.573 0.0031811
1.5762 0.0063622
1.5793 0.0095432
1.5825 0.0031811
1.5856 0.0063622
1.5888 0.0031811
1.5919 0.0031811
1.5951 0.0031811
1.5982 0.0095432
1.6013 0.0063622
1.6045 0.0063622
1.6076 0.0031811
1.6108 0
1.6139 0.0063622
1.6171 0.0031811
1.6202 0.0095432
1.6233 0
1.6265 0.0063622
1.6296 0.0095432
1.6328 0.0095432
1.6359 0.0031811
1.6391 0.0063622
1.6422 0.0063622
1.6454 0
1.6485 0.0095432
1.6516 0
1.6548 0.0031811
1.6579 0.0031811
1.6611 0
1.6642 0.0031811
1.6674 0.0031811
1.6705 0.012724
1.6736 0
1.6768 0.0063622
1.6799 0
1.6831 0
1.6862 0.0095432
1.6894 0.0063622
1.6925 0
1.6956 0
1.6988 0.0031811
1.7019 0.0031811
1.7051 0.0031811
1.7082 0
1.7114 0.0031811
1.7145 0.0063622
1.7177 0
1.7208 0
1.7239 0.012724
1.7271 0.0095432
1.7302 0
1.7334 0
1.7365 0.0063622
1.7397 0.012724
1.7428 0
1.7459 0.0063622
1.7491 0.0031811
1.7522 0.0031811
1.7554 0.0031811
1.7585 0.0095432
1.7617 0.0063622
1.7648 0.0063622
1.768 0.0031811
1.7711 0
1.7742 0.0031811
1.7774 0.0031811
1.7805 0.0031811
1.7837 0.0063622
1.7868 0.0031811
1.79 0.0095432
1.7931 0
1.7962 0.0063622
1.7994 0.0063622
1.8025 0.0031811
1.8057 0
1.8088 0.0031811
1.812 0
1.8151 0.0031811
1.8182 0.0063622
1.8214 0.0095432
1.8245 0.0031811
1.8277 0.0063622
1.8308 0
1.834 0
1.8371 0.0063622
1.8403 0.0031811
1.8434 0
1.8465 0.0031811
1.8497 0.012724
1.8528 0.0031811
1.856 0
1.8591 0
1.8623 0.0031811
1.8654 0
1.8685 0
1.8717 0
1.8748 0.0063622
1.878 0.0031811
1.8811 0.0063622
1.8843 0
1.8874 0
1.8906 0.0095432
1.8937 0
1.8968 0
1.9 0.0031811
1.9031 0.0031811
1.9063 0
1.9094 0
1.9126 0
1.9157 0.0063622
1.9188 0.0031811
1.922 0.0031811
1.9251 0.0063622
1.9283 0.0031811
1.9314 0.0031811
1.9346 0
1.9377 0.0031811
1.9408 0.0031811
1.944 0
1.9471 0.0095432
1.9503 0.0063622
1.9534 0
1.9566 0
1.9597 0.0031811
1.9629 0.0063622
1.966 0.0031811
1.9691 0
1.9723 0.0031811
1.9754 0
1.9786 0
1.9817 0.0031811
1.9849 0.0031811
1.988 0
1.9911 0
1.9943 0.0031811
1.9974 0.0063622
2.0006 0.0031811
2.0037 0.0031811
2.0069 0.0031811
2.01 0.0063622
2.0132 0.0031811
2.0163 0
2.0194 0.0031811
2.0226 0.0031811
2.0257 0.0031811
2.0289 0
2.032 0.0095432
2.0352 0.0031811
2.0383 0
2.0414 0.0063622
2.0446 0
2.0477 0
2.0509 0.0095432
2.054 0.0031811
2.0572 0.0031811
2.0603 0
2.0634 0
2.0666 0
2.0697 0.0031811
2.0729 0
2.076 0.0063622
2.0792 0
2.0823 0.0031811
2.0855 0
2.0886 0.0031811
2.0917 0.0031811
2.0949 0
2.098 0
2.1012 0.0063622
2.1043 0.0063622
2.1075 0
2.1106 0
2.1137 0
2.1169 0.0031811
2.12 0
2.1232 0
2.1263 0.0063622
2.1295 0.0031811
2.1326 0.0031811
2.1358 0
2.1389 0
2.142 0
2.1452 0
2.1483 0
2.1515 0
2.1546 0.0031811
2.1578 0
2.1609 0.0031811
2.164 0
2.1672 0.0031811
2.1703 0
2.1735 0.0031811
2.1766 0.0063622
2.1798 0
2.1829 0.0031811
2.186 0
2.1892 0
2.1923 0
2.1955 0.0031811
2.1986 0
2.2018 0
2.2049 0
2.2081 0.0095432
2.2112 0
2.2143 0
2.2175 0
2.2206 0
2.2238 0
2.2269 0
2.2301 0
2.2332 0
2.2363 0
2.2395 0
2.2426 0.0031811
2.2458 0.0031811
2.2489 0
2.2521 0
2.2552 0
2.2584 0
2.2615 0.0031811
2.2646 0
2.2678 0
2.2709 0
2.2741 0
2.2772 0.0031811
2.2804 0
2.2835 0
2.2866 0.0031811
2.2898 0
2.2929 0
2.2961 0
2.2992 0
2.3024 0.0031811
2.3055 0
2.3086 0
2.3118 0.0031811
2.3149 0.0031811
2.3181 0
2.3212 0.0031811
2.3244 0
2.3275 0
2.3307 0.0031811
2.3338 0
2.3369 0
2.3401 0
2.3432 0
2.3464 0
2.3495 0
2.3527 0
2.3558 0
2.3589 0
2.3621 0.0031811
2.3652 0
2.3684 0
2.3715 0
2.3747 0
2.3778 0
2.381 0
2.3841 0.0031811
2.3872 0
2.3904 0
2.3935 0
2.3967 0
2.3998 0
2.403 0.0031811
2.4061 0
2.4092 0
2.4124 0
2.4155 0
2.4187 0
2.4218 0
2.425 0
2.4281 0
2.4312 0
2.4344 0
2.4375 0
2.4407 0
2.4438 0
2.447 0
2.4501 0.0031811
2.4533 0
2.4564 0
2.4595 0
2.4627 0.0031811
2.4658 0
2.469 0
2.4721 0
2.4753 0
2.4784 0
2.4815 0
2.4847 0
2.4878 0
2.491 0
2.4941 0
2.4973 0
2.5004 0
2.5035 0
2.5067 0
2.5098 0
2.513 0
2.5161 0
2.5193 0
2.5224 0
2.5256 0
2.5287 0
2.5318 0.0031811
2.535 0
2.5381 0
2.5413 0
2.5444 0
2.5476 0.0031811


==> ParetoWealth_Plotting/finPlot_A100_r0.75_t800000_runs200_ParametricCurve.txt <==
0.58271 0.01111
0.42553 0.022457
0.33941 0.036938
0.28412 0.054269
0.2452 0.074236
0.2161 0.096665
0.19341 0.12141
0.17513 0.14835
0.16005 0.17736
0.14735 0.20836
0.13649 0.24125
0.12708 0.27595
0.11882 0.31238
0.11152 0.35047
0.105 0.39015
0.099138 0.43137
0.093834 0.47407
0.089006 0.51819
0.08459 0.56367
0.080531 0.61047
0.076785 0.65854
0.073315 0.70784
0.07009 0.75832
0.067082 0.80994
0.064269 0.86267
0.061631 0.91645
0.059151 0.97127
0.056815 1.0271
0.054608 1.0838
0.05252 1.1415
0.050541 1.2001
0.048662 1.2595
0.046874 1.3198
0.045171 1.3809
0.043546 1.4427
0.041994 1.5053
0.040509 1.5687
0.039087 1.6327
0.037723 1.6974
0.036414 1.7627
0.035155 1.8287
0.033945 1.8953
0.032779 1.9624
0.031656 2.0302
0.030572 2.0984
0.029526 2.1672
0.028515 2.2365
0.027537 2.3062
0.026591 2.3764
0.025675 2.4471
0.024788 2.5182
0.023927 2.5897
0.023092 2.6616
0.022281 2.7339
0.021494 2.8065
0.020728 2.8795
0.019984 2.9528
0.019259 3.0264
0.018554 3.1003
0.017868 3.1745
0.017198 3.249
0.016546 3.3237
0.01591 3.3987
0.015289 3.4739
0.014683 3.5493
0.014092 3.625
0.013514 3.7008
0.012949 3.7768
0.012396 3.853
0.011856 3.9294
0.011328 4.0059
0.010811 4.0826
0.010305 4.1593
0.0098094 4.2362
0.009324 4.3133
0.0088483 4.3904
0.0083821 4.4676
0.007925 4.5449
0.0074767 4.6222
0.007037 4.6996
0.0066056 4.7771
0.0061822 4.8546
0.0057665 4.9322
0.0053583 5.0098
0.0049574 5.0874
0.0045636 5.165
0.0041766 5.2427
0.0037962 5.3203
0.0034223 5.398
0.0030547 5.4756
0.0026931 5.5532
0.0023374 5.6307
0.0019875 5.7083
0.0016432 5.7858
0.0013042 5.8632
0.0009706 5.9406
0.00064211 6.0179
0.00031862 6.0952
0 6.1724
-0.00031388 6.2495
-0.00062313 6.3265
-0.00092788 6.4035
-0.0012282 6.4803
-0.0015243 6.5571
-0.0018162 6.6337
-0.0021041 6.7103
-0.0023879 6.7867
-0.0026679 6.863
-0.0029441 6.9392
-0.0032166 7.0152
-0.0034855 7.0912
-0.0037509 7.167
-0.0040128 7.2426
-0.0042714 7.3181
-0.0045266 7.3935
-0.0047787 7.4687
-0.0050276 7.5437
-0.0052734 7.6186
-0.0055163 7.6933
-0.0057561 7.7679
-0.0059931 7.8423
-0.0062273 7.9165
-0.0064587 7.9905
-0.0066874 8.0644
-0.0069135 8.1381
-0.0071369 8.2116
-0.0073578 8.2849
-0.0075763 8.358
-0.0077923 8.4309
-0.0080059 8.5036
-0.0082171 8.5761
-0.0084261 8.6484
-0.0086328 8.7205
-0.0088373 8.7924
-0.0090396 8.8641
-0.0092398 8.9355
-0.0094379 9.0068
-0.0096339 9.0778
-0.009828 9.1486
-0.01002 9.2192
-0.01021 9.2895
-0.010398 9.3597
-0.010585 9.4296
-0.010769 9.4992
-0.010952 9.5687
-0.011133 9.6379
-0.011312 9.7068
-0.01149 9.7755
-0.011665 9.844
-0.01184 9.9123
-0.012012 9.9803
-0.012183 10.048
-0.012352 10.116
-0.01252 10.183
-0.012687 10.25
-0.012851 10.317
-0.013015 10.383
-0.013177 10.449
-0.013337 10.515
-0.013496 10.581
-0.013654 10.646
-0.01381 10.712
-0.013965 10.777
-0.014119 10.841
-0.014271 10.906
-0.014422 10.97
-0.014572 11.034
-0.014721 11.098
-0.014868 11.161
-0.015015 11.224
-0.01516 11.287
-0.015303 11.349
-0.015446 11.412
-0.015588 11.474
-0.015728 11.535
-0.015868 11.597
-0.016006 11.658
-0.016143 11.719
-0.016279 11.78
-0.016414 11.84
-0.016549 11.9
-0.016682 11.96
-0.016814 12.02
-0.016945 12.079
-0.017075 12.138
-0.017204 12.197
-0.017333 12.255
-0.01746 12.313
-0.017586 12.371
-0.017712 12.429
-0.017837 12.486
-0.01796 12.543
-0.018083 12.6
-0.018205 12.657
-0.018326 12.713
-0.018447 12.769
-0.018566 12.825
-0.018685 12.88
-0.018803 12.935
-0.01892 12.99
-0.019036 13.045
-0.019152 13.099
-0.019267 13.153
-0.019381 13.206
-0.019494 13.26
-0.019607 13.313
-0.019719 13.366
-0.01983 13.419
-0.01994 13.471
-0.02005 13.523
-0.020159 13.575
-0.020267 13.626
-0.020375 13.677
-0.020482 13.728
-0.020588 13.779
-0.020694 13.829
-0.020799 13.879
-0.020903 13.929
-0.021007 13.978
-0.02111 14.028
-0.021213 14.077
-0.021315 14.125
-0.021416 14.174
-0.021517 14.222
-0.021617 14.27
-0.021716 14.317
-0.021815 14.364
-0.021914 14.411
-0.022011 14.458
-0.022109 14.505
-0.022205 14.551
-0.022302 14.597
-0.022397 14.642
-0.022492 14.688
-0.022587 14.733
-0.022681 14.778
-0.022774 14.822
-0.022867 14.866
-0.02296 14.91
-0.023052 14.954
-0.023143 14.997
-0.023234 15.041
-0.023325 15.083
-0.023415 15.126
-0.023505 15.168
-0.023594 15.21
-0.023682 15.252
-0.02377 15.294
-0.023858 15.335
-0.023945 15.376
-0.024032 15.417
-0.024119 15.457
-0.024204 15.497
-0.02429 15.537
-0.024375 15.577
-0.02446 15.616
-0.024544 15.655
-0.024628 15.694
-0.024711 15.733
-0.024794 15.771
-0.024876 15.809
-0.024959 15.847
-0.02504 15.885
-0.025122 15.922
-0.025203 15.959
-0.025283 15.996
-0.025363 16.032
-0.025443 16.069
-0.025523 16.105
-0.025602 16.14
-0.02568 16.176
-0.025759 16.211
-0.025837 16.246
-0.025914 16.281
-0.025991 16.315
-0.026068 16.349
-0.026145 16.383
-0.026221 16.417
-0.026297 16.45
-0.026372 16.484
-0.026447 16.517
-0.026522 16.549
-0.026597 16.582
-0.026671 16.614
-0.026745 16.646
-0.026818 16.678
-0.026891 16.709
-0.026964 16.74
-0.027037 16.771
-0.027109 16.802
-0.027181 16.833
-0.027253 16.863
-0.027324 16.893
-0.027395 16.923
-0.027465 16.952
-0.027536 16.981
-0.027606 17.01
-0.027676 17.039
-0.027745 17.068
-0.027814 17.096
-0.027883 17.124
-0.027952 17.152
-0.02802 17.18
-0.028089 17.207
-0.028156 17.234
-0.028224 17.261
-0.028291 17.288
-0.028358 17.314
-0.028425 17.34
-0.028491 17.366
-0.028557 17.392
-0.028623 17.418
-0.028689 17.443
-0.028754 17.468
-0.02882 17.493
-0.028885 17.518
-0.028949 17.542
-0.029014 17.566
-0.029078 17.59
-0.029142 17.614
-0.029205 17.637
-0.029269 17.661
-0.029332 17.684
-0.029395 17.707
-0.029457 17.729
-0.02952 17.752
-0.029582 17.774
-0.029644 17.796
-0.029706 17.818
-0.029767 17.839
-0.029829 17.861
-0.02989 17.882
-0.029951 17.903
-0.030011 17.923
-0.030072 17.944
-0.030132 17.964
-0.030192 17.984
-0.030252 18.004
-0.030311 18.024
-0.03037 18.043
-0.03043 18.062
-0.030488 18.081
-0.030547 18.1
-0.030606 18.119
-0.030664 18.137
-0.030722 18.155
-0.03078 18.173
-0.030838 18.191
-0.030895 18.209
-0.030952 18.226
-0.031009 18.244
-0.031066 18.261
-0.031123 18.277
-0.031179 18.294
-0.031236 18.31
-0.031292 18.327
-0.031348 18.343
-0.031404 18.358
-0.031459 18.374
-0.031514 18.39
-0.03157 18.405
-0.031625 18.42
-0.031679 18.435
-0.031734 18.449
-0.031789 18.464
-0.031843 18.478
-0.031897 18.492
-0.031951 18.506
-0.032005 18.52
-0.032058 18.534
-0.032112 18.547
-0.032165 18.56
-0.032218 18.573
-0.032271 18.586
-0.032323 18.599
-0.032376 18.611
-0.032428 18.623
-0.032481 18.635
-0.032533 18.647
-0.032585 18.659
-0.032636 18.671
-0.032688 18.682
-0.032739 18.693
-0.032791 18.704
-0.032842 18.715
-0.032893 18.726
-0.032943 18.736
-0.032994 18.747
-0.033045 18.757
-0.033095 18.767
-0.033145 18.777
-0.033195 18.786
-0.033245 18.796
-0.033295 18.805
-0.033344 18.814
-0.033394 18.823
-0.033443 18.832
-0.033492 18.841
-0.033541 18.849
-0.03359 18.858
-0.033639 18.866
-0.033687 18.874
-0.033736 18.882
-0.033784 18.889
-0.033832 18.897
-0.03388 18.904
-0.033928 18.912
-0.033976 18.919
-0.034023 18.925
-0.034071 18.932
-0.034118 18.939
-0.034165 18.945
-0.034212 18.951
-0.034259 18.958
-0.034306 18.964
-0.034352 18.969
-0.034399 18.975
-0.034445 18.981
-0.034492 18.986
-0.034538 18.991
-0.034584 18.996
-0.03463 19.001
-0.034675 19.006
-0.034721 19.01
-0.034766 19.015
-0.034812 19.019
-0.034857 19.023
-0.034902 19.027
-0.034947 19.031
-0.034992 19.035
-0.035037 19.039
-0.035082 19.042
-0.035126 19.045
-0.03517 19.048
-0.035215 19.051
-0.035259 19.054
-0.035303 19.057
-0.035347 19.06
-0.035391 19.062
-0.035434 19.064
-0.035478 19.067
-0.035522 19.069
-0.035565 19.071
-0.035608 19.072
-0.035651 19.074
-0.035694 19.076
-0.035737 19.077
-0.03578 19.078
-0.035823 19.079
-0.035865 19.08
-0.035908 19.081
-0.03595 19.082
-0.035992 19.083
-0.036035 19.083
-0.036077 19.083
-0.036119 19.084
-0.03616 19.084
-0.036202 19.084
-0.036244 19.084
-0.036285 19.083
-0.036327 19.083
-0.036368 19.082
-0.036409 19.082
-0.03645 19.081
-0.036491 19.08
-0.036532 19.079
-0.036573 19.078
-0.036614 19.077
-0.036655 19.075
-0.036695 19.074
-0.036736 19.072
-0.036776 19.07
-0.036816 19.069
-0.036856 19.067
-0.036896 19.065
-0.036936 19.062
-0.036976 19.06
-0.037016 19.058
-0.037055 19.055
-0.037095 19.052
-0.037135 19.05
-0.037174 19.047
-0.037213 19.044
-0.037252 19.041
-0.037292 19.037
-0.037331 19.034
-0.037369 19.031
-0.037408 19.027
-0.037447 19.024
-0.037486 19.02
-0.037524 19.016
-0.037563 19.012
-0.037601 19.008
-0.037639 19.004
-0.037678 18.999
-0.037716 18.995
-0.037754 18.991
-0.037792 18.986
-0.03783 18.981
-0.037867 18.976
-0.037905 18.972
-0.037943 18.967
-0.03798 18.961
-0.038018 18.956
-0.038055 18.951
-0.038092 18.946
-0.03813 18.94
-0.038167 18.934
-0.038204 18.929
-0.038241 18.923
-0.038278 18.917
-0.038314 18.911
-0.038351 18.905
-0.038388 18.899
-0.038424 18.893
-0.038461 18.886
-0.038497 18.88
-0.038534 18.873
-0.03857 18.867
-0.038606 18.86
-0.038642 18.853
-0.038678 18.846
-0.038714 18.839
-0.03875 18.832
-0.038786 18.825
-0.038821 18.818
-0.038857 18.81
-0.038892 18.803
-0.038928 18.795
-0.038963 18.788
-0.038999 18.78
-0.039034 18.772
-0.039069 18.764
-0.039104 18.756
-0.039139 18.748
-0.039174 18.74
-0.039209 18.732
-0.039244 18.724
-0.039279 18.715
-0.039313 18.707
-0.039348 18.698
-0.039383 18.69
-0.039417 18.681
-0.039451 18.672
-0.039486 18.663
-0.03952 18.654
-0.039554 18.645
-0.039588 18.636
-0.039622 18.627
-0.039656 18.618
-0.03969 18.609
-0.039724 18.599
-0.039758 18.59
-0.039792 18.58
-0.039825 18.57
-0.039859 18.561
-0.039892 18.551
-0.039926 18.541
-0.039959 18.531
-0.039993 18.521
-0.040026 18.511
-0.040059 18.501
-0.040092 18.491
-0.040125 18.48
-0.040158 18.47
-0.040191 18.46
-0.040224 18.449
-0.040257 18.439
-0.040289 18.428
-0.040322 18.417
-0.040355 18.406
-0.040387 18.396
-0.04042 18.385
-0.040452 18.374
-0.040485 18.363
-0.040517 18.352
-0.040549 18.34
-0.040581 18.329
-0.040613 18.318
-0.040646 18.307
-0.040678 18.295
-0.040709 18.284
-0.040741 18.272
-0.040773 18.26
-0.040805 18.249
-0.040837 18.237
-0.040868 18.225
-0.0409 18.213
-0.040931 18.201
-0.040963 18.189
-0.040994 18.177
-0.041026 18.165
-0.041057 18.153
-0.041088 18.141
-0.041119 18.128
-0.041151 18.116
-0.041182 18.104
-0.041213 18.091
-0.041244 18.079
-0.041275 18.066
-0.041305 18.053
-0.041336 18.041
-0.041367 18.028
-0.041398 18.015
-0.041428 18.002
-0.041459 17.989
-0.041489 17.976
-0.04152 17.963
-0.04155 17.95
-0.041581 17.937
-0.041611 17.924
-0.041641 17.911
-0.041671 17.897
-0.041701 17.884
-0.041732 17.871
-0.041762 17.857
-0.041792 17.844
-0.041821 17.83
-0.041851 17.817
-0.041881 17.803
-0.041911 17.789
-0.041941 17.776
-0.04197 17.762
-0.042 17.748
-0.04203 17.734
-0.042059 17.72
-0.042089 17.706
-0.042118 17.692
-0.042147 17.678
-0.042177 17.664
-0.042206 17.65
-0.042235 17.636
-0.042264 17.621
-0.042293 17.607
-0.042323 17.593
-0.042352 17.578
-0.042381 17.564
-0.042409 17.549
-0.042438 17.535
-0.042467 17.52
-0.042496 17.506
-0.042525 17.491
-0.042553 17.476
-0.042582 17.462
-0.042611 17.447
-0.042639 17.432
-0.042668 17.417
-0.042696 17.402
-0.042725 17.387
-0.042753 17.372
-0.042781 17.357
-0.04281 17.342
-0.042838 17.327
-0.042866 17.312
-0.042894 17.297
-0.042922 17.282
-0.04295 17.266
-0.042978 17.251
-0.043006 17.236
-0.043034 17.22
-0.043062 17.205
-0.04309 17.19
-0.043117 17.174
-0.043145 17.159
-0.043173 17.143
-0.0432 17.127
-0.043228 17.112
-0.043256 17.096
-0.043283 17.081
-0.043311 17.065
-0.043338 17.049
-0.043365 17.033
-0.043393 17.017
-0.04342 17.002
-0.043447 16.986
-0.043474 16.97
-0.043502 16.954
-0.043529 16.938
-0.043556 16.922
-0.043583 16.906
-0.04361 16.89
-0.043637 16.874
-0.043664 16.858
-0.043691 16.841
-0.043717 16.825
-0.043744 16.809
-0.043771 16.793
-0.043798 16.776
-0.043824 16.76
-0.043851 16.744
-0.043878 16.727
-0.043904 16.711
-0.043931 16.695
-0.043957 16.678
-0.043983 16.662
-0.04401 16.645
-0.044036 16.629
-0.044062 16.612
-0.044089 16.596
-0.044115 16.579
-0.044141 16.562
-0.044167 16.546
-0.044193 16.529
-0.044219 16.512
-0.044245 16.496
-0.044271 16.479
-0.044297 16.462
-0.044323 16.445
-0.044349 16.428
-0.044375 16.411
-0.044401 16.395
-0.044427 16.378
-0.044452 16.361
-0.044478 16.344
-0.044504 16.327
-0.044529 16.31
-0.044555 16.293
-0.04458 16.276
-0.044606 16.259
-0.044631 16.242
-0.044657 16.225
-0.044682 16.207
-0.044708 16.19
-0.044733 16.173
-0.044758 16.156
-0.044783 16.139
-0.044809 16.122
-0.044834 16.104
-0.044859 16.087
-0.044884 16.07
-0.044909 16.052
-0.044934 16.035
-0.044959 16.018
-0.044984 16
-0.045009 15.983
-0.045034 15.966
-0.045059 15.948
-0.045083 15.931
-0.045108 15.913
-0.045133 15.896
-0.045158 15.878
-0.045182 15.861
-0.045207 15.843
-0.045232 15.826
-0.045256 15.808
-0.045281 15.791
-0.045305 15.773
-0.04533 15.756
-0.045354 15.738
-0.045379 15.72
-0.045403 15.703
-0.045427 15.685
-0.045452 15.668
-0.045476 15.65
-0.0455 15.632
-0.045524 15.614
-0.045548 15.597
-0.045573 15.579
-0.045597 15.561
-0.045621 15.543
-0.045645 15.526
-0.045669 15.508
-0.045693 15.49
-0.045717 15.472
-0.045741 15.454
-0.045765 15.437
-0.045788 15.419
-0.045812 15.401
-0.045836 15.383
-0.04586 15.365
-0.045883 15.347
-0.045907 15.329
-0.045931 15.312
-0.045954 15.294
-0.045978 15.276
-0.046002 15.258
-0.046025 15.24
-0.046049 15.222
-0.046072 15.204
-0.046096 15.186
-0.046119 15.168
-0.046142 15.15
-0.046166 15.132
-0.046189 15.114
-0.046212 15.096
-0.046236 15.078
-0.046259 15.06
-0.046282 15.042
-0.046305 15.024
-0.046328 15.006
-0.046351 14.987
-0.046374 14.969
-0.046397 14.951
-0.04642 14.933
-0.046443 14.915
-0.046466 14.897
-0.046489 14.879
-0.046512 14.861
-0.046535 14.843
-0.046558 14.825
-0.046581 14.806
-0.046604 14.788
-0.046626 14.77
-0.046649 14.752
-0.046672 14.734
-0.046694 14.716
-0.046717 14.697
-0.04674 14.679
-0.046762 14.661
-0.046785 14.643
-0.046807 14.625
-0.04683 14.606
-0.046852 14.588
-0.046875 14.57
-0.046897 14.552
-0.046919 14.534
-0.046942 14.515
-0.046964 14.497
-0.046986 14.479
-0.047009 14.461
-0.047031 14.443
-0.047053 14.424
-0.047075 14.406
-0.047097 14.388
-0.04712 14.37
-0.047142 14.351
-0.047164 14.333
-0.047186 14.315
-0.047208 14.297
-0.04723 14.278
-0.047252 14.26
-0.047274 14.242
-0.047296 14.224
-0.047318 14.205
-0.047339 14.187
-0.047361 14.169
-0.047383 14.151
-0.047405 14.132
-0.047427 14.114
-0.047448 14.096
-0.04747 14.078
-0.047492 14.059
-0.047513 14.041
-0.047535 14.023
-0.047557 14.004
-0.047578 13.986
-0.0476 13.968
-0.047621 13.95
-0.047643 13.931
-0.047664 13.913
-0.047686 13.895
-0.047707 13.877
-0.047729 13.858
-0.04775 13.84
-0.047771 13.822
-0.047793 13.804
-0.047814 13.785
-0.047835 13.767
-0.047856 13.749
-0.047878 13.731
-0.047899 13.712
-0.04792 13.694
-0.047941 13.676
-0.047962 13.658
-0.047983 13.639
-0.048004 13.621
-0.048025 13.603
-0.048046 13.585
-0.048067 13.567
-0.048088 13.548
-0.048109 13.53
-0.04813 13.512
-0.048151 13.494
-0.048172 13.475
-0.048193 13.457
-0.048214 13.439
-0.048235 13.421
-0.048255 13.403
-0.048276 13.384
-0.048297 13.366
-0.048318 13.348
-0.048338 13.33
-0.048359 13.312
-0.04838 13.294
-0.0484 13.275
-0.048421 13.257
-0.048441 13.239
-0.048462 13.221
-0.048482 13.203
-0.048503 13.185
-0.048523 13.167
-0.048544 13.148
-0.048564 13.13
-0.048585 13.112
-0.048605 13.094
-0.048625 13.076
-0.048646 13.058
-0.048666 13.04
-0.048686 13.022
-0.048707 13.004
-0.048727 12.985
-0.048747 12.967
-0.048767 12.949
-0.048788 12.931
-0.048808 12.913
-0.048828 12.895
-0.048848 12.877
-0.048868 12.859
-0.048888 12.841
-0.048908 12.823
-0.048928 12.805
-0.048948 12.787
-0.048968 12.769
-0.048988 12.751
-0.049008 12.733
-0.049028 12.715
-0.049048 12.697
-0.049068 12.679
-0.049088 12.661
-0.049108 12.643
-0.049127 12.625
-0.049147 12.607
-0.049167 12.59
-0.049187 12.572
-0.049206 12.554
-0.049226 12.536
-0.049246 12.518
-0.049265 12.5
-0.049285 12.482
-0.049305 12.464
-0.049324 12.446
-0.049344 12.429
-0.049363 12.411
-0.049383 12.393
-0.049403 12.375
-0.049422 12.357
-0.049442 12.34
-0.049461 12.322
-0.04948 12.304
-0.0495 12.286
-0.049519 12.268
-0.049539 12.251
-0.049558 12.233
-0.049577 12.215
-0.049597 12.197
-0.049616 12.18
-0.049635 12.162
-0.049654 12.144
-0.049674 12.127
-0.049693 12.109
-0.049712 12.091
-0.049731 12.074
-0.04975 12.056
-0.04977 12.038
-0.049789 12.021
-0.049808 12.003
-0.049827 11.986
-0.049846 11.968
-0.049865 11.95
-0.049884 11.933
-0.049903 11.915
-0.049922 11.898
-0.049941 11.88
-0.04996 11.863
-0.049979 11.845
-0.049998 11.828
-0.050016 11.81
-0.050035 11.793
-0.050054 11.775
-0.050073 11.758
-0.050092 11.74
-0.050111 11.723
-0.050129 11.705
-0.050148 11.688
-0.050167 11.671
-0.050186 11.653
-0.050204 11.636
-0.050223 11.618
-0.050242 11.601
-0.05026 11.584
-0.050279 11.566
-0.050297 11.549
-0.050316 11.532
-0.050335 11.515
-0.050353 11.497
-0.050372 11.48
-0.05039 11.463
-0.050409 11.445
-0.050427 11.428
-0.050446 11.411
-0.050464 11.394
-0.050482 11.377
-0.050501 11.359
-0.050519 11.342
-0.050537 11.325
-0.050556 11.308
-0.050574 11.291
-0.050592 11.274
-0.050611 11.257
-0.050629 11.239
-0.050647 11.222
-0.050665 11.205
-0.050684 11.188
-0.050702 11.171
-0.05072 11.154
-0.050738 11.137
-0.050756 11.12
-0.050774 11.103
-0.050793 11.086
-0.050811 11.069
-0.050829 11.052
-0.050847 11.035
-0.050865 11.018
-0.050883 11.002
-0.050901 10.985
-0.050919 10.968
-0.050937 10.951
-0.050955 10.934
-0.050973 10.917
-0.050991 10.9
-0.051009 10.884
-0.051026 10.867
-0.051044 10.85
-0.051062 10.833
-0.05108 10.816
-0.051098 10.8
-0.051116 10.783
-0.051133 10.766
-0.051151 10.75
-0.051169 10.733
-0.051187 10.716
-0.051204 10.7
-0.051222 10.683
-0.05124 10.666
-0.051257 10.65
-0.051275 10.633
-0.051293 10.616
-0.05131 10.6
-0.051328 10.583
-0.051345 10.567
-0.051363 10.55
-0.051381 10.534
-0.051398 10.517
-0.051416 10.501
-0.051433 10.484
-0.051451 10.468
-0.051468 10.451
-0.051485 10.435
-0.051503 10.419
-0.05152 10.402
-0.051538 10.386
-0.051555 10.369
-0.051572 10.353
-0.05159 10.337
-0.051607 10.32
-0.051624 10.304
-0.051642 10.288
-0.051659 10.272
-0.051676 10.255
-0.051694 10.239
-0.051711 10.223
-0.051728 10.207
-0.051745 10.191
-0.051762 10.174
-0.05178 10.158
-0.051797 10.142
-0.051814 10.126
-0.051831 10.11
-0.051848 10.094
-0.051865 10.078
-0.051882 10.062
-0.051899 10.045
-0.051917 10.029
-0.051934 10.013
-0.051951 9.9974
-0.051968 9.9814
-0.051985 9.9654
-0.052002 9.9495
-0.052019 9.9335
-0.052036 9.9176
-0.052052 9.9017
-0.052069 9.8858
-0.052086 9.8699
-0.052103 9.854
-0.05212 9.8382
-0.052137 9.8224
-0.052154 9.8065
-0.052171 9.7907
-0.052187 9.775
-0.052204 9.7592
-0.052221 9.7434
-0.052238 9.7277
-0.052254 9.712
-0.052271 9.6963
-0.052288 9.6806
-0.052305 9.6649
-0.052321 9.6493
-0.052338 9.6336
-0.052355 9.618
-0.052371 9.6024
-0.052388 9.5868
-0.052405 9.5712
-0.052421 9.5557
-0.052438 9.5401
-0.052454 9.5246
-0.052471 9.5091
-0.052487 9.4936
-0.052504 9.4781
-0.052521 9.4627
-0.052537 9.4472
-0.052554 9.4318
-0.05257 9.4164
-0.052586 9.401
-0.052603 9.3857
-0.052619 9.3703
-0.052636 9.355
-0.052652 9.3396
-0.052669 9.3243
-0.052685 9.309
-0.052701 9.2938
-0.052718 9.2785
-0.052734 9.2633
-0.05275 9.248
-0.052767 9.2328
-0.052783 9.2176
-0.052799 9.2025
-0.052815 9.1873
-0.052832 9.1722
-0.052848 9.157
-0.052864 9.1419
-0.05288 9.1268
-0.052897 9.1118
-0.052913 9.0967
-0.052929 9.0817
-0.052945 9.0667
-0.052961 9.0516
-0.052977 9.0367
-0.052994 9.0217
-0.05301 9.0067
-0.053026 8.9918
-0.053042 8.9769
-0.053058 8.962
-0.053074 8.9471
-0.05309 8.9322
-0.053106 8.9174
-0.053122 8.9025
-0.053138 8.8877
-0.053154 8.8729
-0.05317 8.8581
-0.053186 8.8434
-0.053202 8.8286
-0.053218 8.8139
-0.053234 8.7992
-0.05325 8.7845
-0.053265 8.7698
-0.053281 8.7551
-0.053297 8.7405
-0.053313 8.7259
-0.053329 8.7112
-0.053345 8.6967
-0.053361 8.6821
-0.053376 8.6675
-0.053392 8.653
-0.053408 8.6384
-0.053424 8.6239
-0.053439 8.6095
-0.053455 8.595
-0.053471 8.5805
-0.053487 8.5661
-0.053502 8.5517
-0.053518 8.5373
-0.053534 8.5229
-0.053549 8.5085
-0.053565 8.4942
-0.053581 8.4798
-0.053596 8.4655
-0.053612 8.4512
-0.053627 8.4369
-0.053643 8.4227
-0.053658 8.4084
-0.053674 8.3942
-0.05369 8.38
-0.053705 8.3658
-0.053721 8.3516
-0.053736 8.3374
-0.053752 8.3233
-0.053767 8.3092
-0.053783 8.295
-0.053798 8.281
-0.053813 8.2669
-0.053829 8.2528
-0.053844 8.2388
-0.05386 8.2248
-0.053875 8.2108
-0.05389 8.1968
-0.053906 8.1828
-0.053921 8.1689
-0.053937 8.1549
-0.053952 8.141
-0.053967 8.1271
-0.053983 8.1132
-0.053998 8.0994
-0.054013 8.0855
-0.054028 8.0717
-0.054044 8.0579
-0.054059 8.0441
-0.054074 8.0303
-0.054089 8.0165
-0.054105 8.0028
-0.05412 7.9891
-0.054135 7.9754
-0.05415 7.9617
-0.054165 7.948
-0.05418 7.9344
-0.054196 7.9207
-0.054211 7.9071
-0.054226 7.8935
-0.054241 7.8799
-0.054256 7.8664
-0.054271 7.8528
-0.054286 7.8393
-0.054301 7.8258
-0.054316 7.8123
-0.054331 7.7988
-0.054346 7.7853
-0.054361 7.7719
-0.054376 7.7585
-0.054391 7.7451
-0.054406 7.7317
-0.054421 7.7183
-0.054436 7.7049
-0.054451 7.6916
-0.054466 7.6783
-0.054481 7.665
-0.054496 7.6517
-0.054511 7.6384
-0.054526 7.6252
-0.054541 7.6119
-0.054556 7.5987
-0.05457 7.5855
-0.054585 7.5723
-0.0546 7.5592
-0.054615 7.546
-0.05463 7.5329
-0.054644 7.5198
-0.054659 7.5067
-0.054674 7.4936
-0.054689 7.4806
-0.054704 7.4675
-0.054718 7.4545
-0.054733 7.4415
-0.054748 7.4285
-0.054762 7.4155
-0.054777 7.4026
-0.054792 7.3896
-0.054806 7.3767
-0.054821 7.3638
-0.054836 7.3509
-0.05485 7.3381
-0.054865 7.3252
-0.05488 7.3124
-0.054894 7.2996
-0.054909 7.2868
-0.054923 7.274
-0.054938 7.2612
-0.054953 7.2485
-0.054967 7.2358
-0.054982 7.2231
-0.054996 7.2104
-0.055011 7.1977
-0.055025 7.185
-0.05504 7.1724
-0.055054 7.1598
-0.055069 7.1472
-0.055083 7.1346
-0.055098 7.122
-0.055112 7.1095
-0.055127 7.0969
-0.055141 7.0844
-0.055155 7.0719
-0.05517 7.0594
-0.055184 7.047
-0.055199 7.0345
-0.055213 7.0221
-0.055227 7.0097
-0.055242 6.9973
-0.055256 6.9849
-0.05527 6.9725
-0.055285 6.9602
-0.055299 6.9479
-0.055313 6.9355
-0.055328 6.9233
-0.055342 6.911
-0.055356 6.8987
-0.05537 6.8865
-0.055385 6.8743
-0.055399 6.8621
-0.055413 6.8499
-0.055427 6.8377
-0.055442 6.8255
-0.055456 6.8134
-0.05547 6.8013
-0.055484 6.7892
-0.055498 6.7771
-0.055512 6.765
-0.055527 6.753
-0.055541 6.7409
-0.055555 6.7289
-0.055569 6.7169
-0.055583 6.7049
-0.055597 6.693
-0.055611 6.681
-0.055625 6.6691
-0.055639 6.6572
-0.055653 6.6453
-0.055667 6.6334
-0.055681 6.6215
-0.055696 6.6097
-0.05571 6.5979
-0.055724 6.5861
-0.055738 6.5743
-0.055752 6.5625
-0.055765 6.5507
-0.055779 6.539
-0.055793 6.5272
-0.055807 6.5155
-0.055821 6.5038
-0.055835 6.4922
-0.055849 6.4805
-0.055863 6.4689
-0.055877 6.4572
-0.055891 6.4456
-0.055905 6.434
-0.055919 6.4225
-0.055932 6.4109
-0.055946 6.3994
-0.05596 6.3879
-0.055974 6.3763
-0.055988 6.3649
-0.056002 6.3534
-0.056015 6.3419
-0.056029 6.3305
-0.056043 6.3191
-0.056057 6.3077
-0.05607 6.2963
-0.056084 6.2849
-0.056098 6.2736
-0.056112 6.2622
-0.056125 6.2509
-0.056139 6.2396
-0.056153 6.2283
-0.056167 6.217
-0.05618 6.2058
-0.056194 6.1945
-0.056208 6.1833
-0.056221 6.1721
-0.056235 6.1609
-0.056249 6.1498
-0.056262 6.1386
-0.056276 6.1275
-0.056289 6.1163
-0.056303 6.1052
-0.056317 6.0942
-0.05633 6.0831
-0.056344 6.072
-0.056357 6.061
-0.056371 6.05
-0.056384 6.039
-0.056398 6.028
-0.056411 6.017
-0.056425 6.0061
-0.056439 5.9951
-0.056452 5.9842
-0.056465 5.9733
-0.056479 5.9624
-0.056492 5.9515
-0.056506 5.9407
-0.056519 5.9298
-0.056533 5.919
-0.056546 5.9082
-0.05656 5.8974
-0.056573 5.8866
-0.056587 5.8759
-0.0566 5.8651
-0.056613 5.8544
-0.056627 5.8437
-0.05664 5.833
-0.056653 5.8223
-0.056667 5.8117
-0.05668 5.801
-0.056693 5.7904
-0.056707 5.7798
-0.05672 5.7692
-0.056733 5.7586
-0.056747 5.7481
-0.05676 5.7375
-0.056773 5.727
-0.056787 5.7165
-0.0568 5.706
-0.056813 5.6955
-0.056826 5.685
-0.05684 5.6746
-0.056853 5.6642
-0.056866 5.6537
-0.056879 5.6433
-0.056892 5.633
-0.056906 5.6226
-0.056919 5.6122
-0.056932 5.6019
-0.056945 5.5916
-0.056958 5.5813
-0.056972 5.571
-0.056985 5.5607
-0.056998 5.5505
-0.057011 5.5402
-0.057024 5.53
-0.057037 5.5198
-0.05705 5.5096
-0.057063 5.4994
-0.057076 5.4893
-0.05709 5.4791
-0.057103 5.469
-0.057116 5.4589
-0.057129 5.4488
-0.057142 5.4387
-0.057155 5.4286
-0.057168 5.4186
-0.057181 5.4085
-0.057194 5.3985
-0.057207 5.3885
-0.05722 5.3785
-0.057233 5.3686
-0.057246 5.3586
-0.057259 5.3487
-0.057272 5.3387
-0.057285 5.3288
-0.057298 5.3189
-0.057311 5.3091
-0.057324 5.2992
-0.057336 5.2894
-0.057349 5.2795
-0.057362 5.2697
-0.057375 5.2599
-0.057388 5.2501
-0.057401 5.2404
-0.057414 5.2306
-0.057427 5.2209
-0.05744 5.2112
-0.057452 5.2014
-0.057465 5.1918
-0.057478 5.1821
-0.057491 5.1724
-0.057504 5.1628
-0.057516 5.1531
-0.057529 5.1435
-0.057542 5.1339
-0.057555 5.1244
-0.057568 5.1148
-0.05758 5.1052
-0.057593 5.0957
-0.057606 5.0862
-0.057619 5.0767
-0.057631 5.0672
-0.057644 5.0577
-0.057657 5.0482
-0.057669 5.0388
-0.057682 5.0294
-0.057695 5.02
-0.057708 5.0106
-0.05772 5.0012
-0.057733 4.9918
-0.057746 4.9824
-0.057758 4.9731
-0.057771 4.9638
-0.057783 4.9545
-0.057796 4.9452
-0.057809 4.9359
-0.057821 4.9266
-0.057834 4.9174
-0.057847 4.9082
-0.057859 4.8989
-0.057872 4.8897
-0.057884 4.8805
-0.057897 4.8714
-0.057909 4.8622
-0.057922 4.8531
-0.057935 4.8439
-0.057947 4.8348
-0.05796 4.8257
-0.057972 4.8166
-0.057985 4.8076
-0.057997 4.7985
-0.05801 4.7895
-0.058022 4.7804
-0.058035 4.7714
-0.058047 4.7624
-0.05806 4.7534
-0.058072 4.7445
-0.058084 4.7355
-0.058097 4.7266
-0.058109 4.7177
-0.058122 4.7088
-0.058134 4.6999
-0.058147 4.691
-0.058159 4.6821
-0.058171 4.6733
-0.058184 4.6644
-0.058196 4.6556
-0.058208 4.6468
-0.058221 4.638
-0.058233 4.6292
-0.058246 4.6205
-0.058258 4.6117
-0.05827 4.603
-0.058283 4.5943
-0.058295 4.5856
-0.058307 4.5769
-0.05832 4.5682
-0.058332 4.5595
-0.058344 4.5509
-0.058356 4.5423
-0.058369 4.5336
-0.058381 4.525
-0.058393 4.5165
-0.058405 4.5079
-0.058418 4.4993
-0.05843 4.4908
-0.058442 4.4822
-0.058454 4.4737
-0.058467 4.4652
-0.058479 4.4567
-0.058491 4.4482
-0.058503 4.4398
-0.058515 4.4313
-0.058528 4.4229
-0.05854 4.4145
-0.058552 4.4061
-0.058564 4.3977
-0.058576 4.3893
-0.058588 4.3809
-0.058601 4.3726
-0.058613 4.3643
-0.058625 4.3559
-0.058637 4.3476
-0.058649 4.3393
-0.058661 4.331
-0.058673 4.3228
-0.058685 4.3145
-0.058697 4.3063
-0.05871 4.2981
-0.058722 4.2899
-0.058734 4.2817
-0.058746 4.2735
-0.058758 4.2653
-0.05877 4.2572
-0.058782 4.249
-0.058794 4.2409
-0.058806 4.2328
-0.058818 4.2247
-0.05883 4.2166
-0.058842 4.2085
-0.058854 4.2004
-0.058866 4.1924
-0.058878 4.1844
-0.05889 4.1763
-0.058902 4.1683
-0.058914 4.1604
-0.058926 4.1524
-0.058938 4.1444
-0.05895 4.1365
-0.058961 4.1285
-0.058973 4.1206
-0.058985 4.1127
-0.058997 4.1048
-0.059009 4.0969
-0.059021 4.089
-0.059033 4.0812
-0.059045 4.0733
-0.059057 4.0655
-0.059069 4.0577
-0.05908 4.0499
-0.059092 4.0421
-0.059104 4.0343
-0.059116 4.0266
-0.059128 4.0188
-0.05914 4.0111
-0.059151 4.0033
-0.059163 3.9956
-0.059175 3.9879
-0.059187 3.9803
-0.059199 3.9726
-0.05921 3.9649
-0.059222 3.9573
-0.059234 3.9496
-0.059246 3.942
-0.059257 3.9344
-0.059269 3.9268
-0.059281 3.9193
-0.059293 3.9117
-0.059304 3.9041
-0.059316 3.8966
-0.059328 3.8891
-0.05934 3.8816
-0.059351 3.8741
-0.059363 3.8666
-0.059375 3.8591
-0.059386 3.8516
-0.059398 3.8442
-0.05941 3.8367
-0.059421 3.8293
-0.059433 3.8219
-0.059445 3.8145
-0.059456 3.8071
-0.059468 3.7997
-0.05948 3.7924
-0.059491 3.785
-0.059503 3.7777
-0.059514 3.7704
-0.059526 3.7631
-0.059538 3.7558
-0.059549 3.7485
-0.059561 3.7412
-0.059572 3.734
-0.059584 3.7267
-0.059596 3.7195
-0.059607 3.7123
-0.059619 3.7051
-0.05963 3.6979
-0.059642 3.6907
-0.059653 3.6835
-0.059665 3.6764
-0.059676 3.6692
-0.059688 3.6621
-0.059699 3.655
-0.059711 3.6478
-0.059722 3.6408
-0.059734 3.6337
-0.059745 3.6266
-0.059757 3.6195
-0.059768 3.6125
-0.05978 3.6055
-0.059791 3.5984
-0.059803 3.5914
-0.059814 3.5844
-0.059826 3.5774
-0.059837 3.5705
-0.059848 3.5635
-0.05986 3.5566
-0.059871 3.5496
-0.059883 3.5427
-0.059894 3.5358
-0.059906 3.5289
-0.059917 3.522
-0.059928 3.5151
-0.05994 3.5083
-0.059951 3.5014
-0.059962 3.4946
-0.059974 3.4878
-0.059985 3.4809
-0.059996 3.4741
-0.060008 3.4673
-0.060019 3.4606
-0.06003 3.4538
-0.060042 3.447
-0.060053 3.4403
-0.060064 3.4336
-0.060076 3.4269
-0.060087 3.4201
-0.060098 3.4135
-0.06011 3.4068
-0.060121 3.4001
-0.060132 3.3934
-0.060143 3.3868
-0.060155 3.3802
-0.060166 3.3735
-0.060177 3.3669
-0.060188 3.3603
-0.0602 3.3537
-0.060211 3.3471
-0.060222 3.3406
-0.060233 3.334
-0.060245 3.3275
-0.060256 3.321
-0.060267 3.3144
-0.060278 3.3079
-0.060289 3.3014
-0.060301 3.2949
-0.060312 3.2885
-0.060323 3.282
-0.060334 3.2756
-0.060345 3.2691
-0.060356 3.2627
-0.060368 3.2563
-0.060379 3.2499
-0.06039 3.2435
-0.060401 3.2371
-0.060412 3.2307
-0.060423 3.2244
-0.060434 3.218
-0.060445 3.2117
-0.060456 3.2054
-0.060468 3.1991
-0.060479 3.1928
-0.06049 3.1865
-0.060501 3.1802
-0.060512 3.1739
-0.060523 3.1677
-0.060534 3.1614
-0.060545 3.1552
-0.060556 3.149
-0.060567 3.1427
-0.060578 3.1365
-0.060589 3.1304
-0.0606 3.1242
-0.060611 3.118
-0.060622 3.1119
-0.060633 3.1057
-0.060644 3.0996
-0.060655 3.0934
-0.060666 3.0873
-0.060677 3.0812
-0.060688 3.0751
-0.060699 3.0691
-0.06071 3.063
-0.060721 3.0569
-0.060732 3.0509
-0.060743 3.0449
-0.060754 3.0388
-0.060765 3.0328
-0.060776 3.0268
-0.060787 3.0208
-0.060798 3.0148
-0.060809 3.0089
-0.06082 3.0029
-0.06083 2.997
-0.060841 2.991
-0.060852 2.9851
-0.060863 2.9792
-0.060874 2.9733
-0.060885 2.9674
-0.060896 2.9615
-0.060907 2.9556
-0.060917 2.9498
-0.060928 2.9439
-0.060939 2.9381
-0.06095 2.9322
-0.060961 2.9264
-0.060972 2.9206
-0.060983 2.9148
-0.060993 2.909
-0.061004 2.9032
-0.061015 2.8975
-0.061026 2.8917
-0.061037 2.886
-0.061047 2.8802
-0.061058 2.8745
-0.061069 2.8688
-0.06108 2.8631
-0.06109 2.8574
-0.061101 2.8517
-0.061112 2.846
-0.061123 2.8404
-0.061134 2.8347
-0.061144 2.8291
-0.061155 2.8234
-0.061166 2.8178
-0.061176 2.8122
-0.061187 2.8066
-0.061198 2.801
-0.061209 2.7954
-0.061219 2.7899
-0.06123 2.7843
-0.061241 2.7788
-0.061251 2.7732
-0.061262 2.7677
-0.061273 2.7622
-0.061283 2.7567
-0.061294 2.7512
-0.061305 2.7457
-0.061315 2.7402
-0.061326 2.7347
-0.061337 2.7293
-0.061347 2.7238
-0.061358 2.7184
-0.061369 2.7129
-0.061379 2.7075
-0.06139 2.7021
-0.0614 2.6967
-0.061411 2.6913
-0.061422 2.6859
-0.061432 2.6806
-0.061443 2.6752
-0.061453 2.6699
-0.061464 2.6645
-0.061475 2.6592
-0.061485 2.6539
-0.061496 2.6486
-0.061506 2.6433
-0.061517 2.638
-0.061527 2.6327
-0.061538 2.6274
-0.061549 2.6221
-0.061559 2.6169
-0.06157 2.6116
-0.06158 2.6064
-0.061591 2.6012
-0.061601 2.596
-0.061612 2.5908
-0.061622 2.5856
-0.061633 2.5804
-0.061643 2.5752
-0.061654 2.5701
-0.061664 2.5649
-0.061675 2.5598
-0.061685 2.5546
-0.061696 2.5495
-0.061706 2.5444
-0.061717 2.5393
-0.061727 2.5342
-0.061737 2.5291
-0.061748 2.524
-0.061758 2.5189
-0.061769 2.5139
-0.061779 2.5088
-0.06179 2.5038
-0.0618 2.4987
-0.06181 2.4937
-0.061821 2.4887
-0.061831 2.4837
-0.061842 2.4787
-0.061852 2.4737
-0.061862 2.4687
-0.061873 2.4638
-0.061883 2.4588
-0.061894 2.4539
-0.061904 2.4489
-0.061914 2.444
-0.061925 2.4391
-0.061935 2.4342
-0.061945 2.4293
-0.061956 2.4244
-0.061966 2.4195
-0.061976 2.4146
-0.061987 2.4097
-0.061997 2.4049
-0.062007 2.4
-0.062018 2.3952
-0.062028 2.3904
-0.062038 2.3855
-0.062049 2.3807
-0.062059 2.3759
-0.062069 2.3711
-0.062079 2.3663
-0.06209 2.3616
-0.0621 2.3568
-0.06211 2.352
-0.06212 2.3473
-0.062131 2.3425
-0.062141 2.3378
-0.062151 2.3331
-0.062161 2.3284
-0.062172 2.3237
-0.062182 2.319
-0.062192 2.3143
-0.062202 2.3096
-0.062213 2.3049
-0.062223 2.3003
-0.062233 2.2956
-0.062243 2.291
-0.062253 2.2863
-0.062264 2.2817
-0.062274 2.2771
-0.062284 2.2725
-0.062294 2.2679
-0.062304 2.2633
-0.062315 2.2587
-0.062325 2.2541
-0.062335 2.2496
-0.062345 2.245
-0.062355 2.2405
-0.062365 2.2359
-0.062375 2.2314
-0.062386 2.2269
-0.062396 2.2224
-0.062406 2.2179
-0.062416 2.2134
-0.062426 2.2089
-0.062436 2.2044
-0.062446 2.1999
-0.062456 2.1955
-0.062466 2.191
-0.062477 2.1866
-0.062487 2.1821
-0.062497 2.1777
-0.062507 2.1733
-0.062517 2.1689
-0.062527 2.1645
-0.062537 2.1601
-0.062547 2.1557
-0.062557 2.1513
-0.062567 2.1469
-0.062577 2.1426
-0.062587 2.1382
-0.062597 2.1339
-0.062607 2.1295
-0.062617 2.1252
-0.062627 2.1209
-0.062637 2.1166
-0.062647 2.1123
-0.062657 2.108
-0.062667 2.1037
-0.062677 2.0994
-0.062687 2.0951
-0.062697 2.0908
-0.062707 2.0866
-0.062717 2.0823
-0.062727 2.0781
-0.062737 2.0739
-0.062747 2.0696
-0.062757 2.0654
-0.062767 2.0612
-0.062777 2.057
-0.062787 2.0528
-0.062797 2.0486
-0.062807 2.0445
-0.062817 2.0403
-0.062827 2.0361
-0.062837 2.032
-0.062847 2.0278
-0.062857 2.0237
-0.062867 2.0196
-0.062877 2.0155
-0.062886 2.0113
-0.062896 2.0072
-0.062906 2.0031
-0.062916 1.9991
-0.062926 1.995
-0.062936 1.9909
-0.062946 1.9868
-0.062956 1.9828
-0.062966 1.9787
-0.062975 1.9747
-0.062985 1.9707
-0.062995 1.9666
-0.063005 1.9626
-0.063015 1.9586
-0.063025 1.9546
-0.063034 1.9506
-0.063044 1.9466
-0.063054 1.9426
-0.063064 1.9387
-0.063074 1.9347
-0.063084 1.9307
-0.063093 1.9268
-0.063103 1.9228
-0.063113 1.9189
-0.063123 1.915
-0.063133 1.9111
-0.063142 1.9071
-0.063152 1.9032
-0.063162 1.8993
-0.063172 1.8954
-0.063181 1.8916
-0.063191 1.8877
-0.063201 1.8838
-0.063211 1.88
-0.063221 1.8761
-0.06323 1.8723
-0.06324 1.8684
-0.06325 1.8646
-0.063259 1.8608
-0.063269 1.857
-0.063279 1.8531
-0.063289 1.8493
-0.063298 1.8456
-0.063308 1.8418
-0.063318 1.838
-0.063328 1.8342
-0.063337 1.8304
-0.063347 1.8267
-0.063357 1.8229
-0.063366 1.8192
-0.063376 1.8155
-0.063386 1.8117
-0.063395 1.808
-0.063405 1.8043
-0.063415 1.8006
-0.063424 1.7969
-0.063434 1.7932
-0.063444 1.7895
-0.063453 1.7858
-0.063463 1.7822
-0.063473 1.7785
-0.063482 1.7748
-0.063492 1.7712
-0.063501 1.7675
-0.063511 1.7639
-0.063521 1.7603
-0.06353 1.7567
-0.06354 1.753
-0.06355 1.7494
-0.063559 1.7458
-0.063569 1.7422
-0.063578 1.7387
-0.063588 1.7351
-0.063598 1.7315
-0.063607 1.7279
-0.063617 1.7244
-0.063626 1.7208
-0.063636 1.7173
-0.063645 1.7137
-0.063655 1.7102
-0.063665 1.7067
-0.063674 1.7032
-0.063684 1.6997
-0.063693 1.6962
-0.063703 1.6927
-0.063712 1.6892
-0.063722 1.6857
-0.063731 1.6822
-0.063741 1.6787
-0.06375 1.6753
-0.06376 1.6718
-0.063769 1.6684
-0.063779 1.6649
-0.063788 1.6615
-0.063798 1.6581
-0.063807 1.6546
-0.063817 1.6512
-0.063826 1.6478
-0.063836 1.6444
-0.063845 1.641
-0.063855 1.6376
-0.063864 1.6342
-0.063874 1.6309
-0.063883 1.6275
-0.063893 1.6241
-0.063902 1.6208
-0.063912 1.6174
-0.063921 1.6141
-0.06393 1.6107
-0.06394 1.6074
-0.063949 1.6041
-0.063959 1.6008
-0.063968 1.5974
-0.063978 1.5941
-0.063987 1.5908
-0.063996 1.5876
-0.064006 1.5843
-0.064015 1.581
-0.064025 1.5777
-0.064034 1.5744
-0.064043 1.5712
-0.064053 1.5679
-0.064062 1.5647
-0.064072 1.5614
-0.064081 1.5582
-0.06409 1.555
-0.0641 1.5518
-0.064109 1.5485
-0.064118 1.5453
-0.064128 1.5421
-0.064137 1.5389
-0.064146 1.5357
-0.064156 1.5326
-0.064165 1.5294
-0.064174 1.5262
-0.064184 1.523
-0.064193 1.5199
-0.064202 1.5167
-0.064212 1.5136
-0.064221 1.5104
-0.06423 1.5073
-0.06424 1.5042
-0.064249 1.5011
-0.064258 1.4979
-0.064268 1.4948
-0.064277 1.4917
-0.064286 1.4886
-0.064295 1.4855
-0.064305 1.4825
-0.064314 1.4794
-0.064323 1.4763
-0.064333 1.4732
-0.064342 1.4702
-0.064351 1.4671
-0.06436 1.4641
-0.06437 1.461
-0.064379 1.458
-0.064388 1.455
-0.064397 1.4519
-0.064407 1.4489
-0.064416 1.4459
-0.064425 1.4429
-0.064434 1.4399
-0.064444 1.4369
-0.064453 1.4339
-0.064462 1.4309
-0.064471 1.4279
-0.06448 1.425
-0.06449 1.422
-0.064499 1.419
-0.064508 1.4161
-0.064517 1.4131
-0.064526 1.4102
-0.064536 1.4073
-0.064545 1.4043
-0.064554 1.4014
-0.064563 1.3985
-0.064572 1.3956
-0.064581 1.3927
-0.064591 1.3898
-0.0646 1.3869
-0.064609 1.384
-0.064618 1.3811
-0.064627 1.3782
-0.064636 1.3753
-0.064645 1.3725
-0.064655 1.3696
-0.064664 1.3668
-0.064673 1.3639
-0.064682 1.3611
-0.064691 1.3582
-0.0647 1.3554
-0.064709 1.3526
-0.064718 1.3497
-0.064728 1.3469
-0.064737 1.3441
-0.064746 1.3413
-0.064755 1.3385
-0.064764 1.3357
-0.064773 1.3329
-0.064782 1.3301
-0.064791 1.3274
-0.0648 1.3246
-0.064809 1.3218
-0.064818 1.3191
-0.064827 1.3163
-0.064837 1.3135
-0.064846 1.3108
-0.064855 1.3081
-0.064864 1.3053
-0.064873 1.3026
-0.064882 1.2999
-0.064891 1.2972
-0.0649 1.2944
-0.064909 1.2917
-0.064918 1.289
-0.064927 1.2863
-0.064936 1.2836
-0.064945 1.281
-0.064954 1.2783
-0.064963 1.2756
-0.064972 1.2729
-0.064981 1.2703
-0.06499 1.2676
-0.064999 1.265
-0.065008 1.2623
-0.065017 1.2597
-0.065026 1.257
-0.065035 1.2544
-0.065044 1.2518
-0.065053 1.2491
-0.065062 1.2465
-0.065071 1.2439
-0.06508 1.2413
-0.065089 1.2387
-0.065098 1.2361
-0.065107 1.2335
-0.065116 1.2309
-0.065125 1.2284
-0.065134 1.2258
-0.065142 1.2232
-0.065151 1.2206
-0.06516 1.2181
-0.065169 1.2155
-0.065178 1.213
-0.065187 1.2104
-0.065196 1.2079
-0.065205 1.2054
-0.065214 1.2028
-0.065223 1.2003
-0.065232 1.1978
-0.065241 1.1953
-0.065249 1.1928
-0.065258 1.1903
-0.065267 1.1878
-0.065276 1.1853
-0.065285 1.1828
-0.065294 1.1803
-0.065303 1.1778
-0.065312 1.1753
-0.06532 1.1729
-0.065329 1.1704
-0.065338 1.1679
-0.065347 1.1655
-0.065356 1.163
-0.065365 1.1606
-0.065374 1.1582
-0.065382 1.1557
-0.065391 1.1533
-0.0654 1.1509
-0.065409 1.1484
-0.065418 1.146
-0.065427 1.1436
-0.065435 1.1412
-0.065444 1.1388
-0.065453 1.1364
-0.065462 1.134
-0.065471 1.1316
-0.065479 1.1293
-0.065488 1.1269
-0.065497 1.1245
-0.065506 1.1221
-0.065515 1.1198
-0.065523 1.1174
-0.065532 1.1151
-0.065541 1.1127
-0.06555 1.1104
-0.065559 1.108
-0.065567 1.1057
-0.065576 1.1034
-0.065585 1.101
-0.065594 1.0987
-0.065602 1.0964
-0.065611 1.0941
-0.06562 1.0918
-0.065629 1.0895
-0.065637 1.0872
-0.065646 1.0849
-0.065655 1.0826
-0.065664 1.0803
-0.065672 1.0781
-0.065681 1.0758
-0.06569 1.0735
-0.065698 1.0712
-0.065707 1.069
-0.065716 1.0667
-0.065725 1.0645
-0.065733 1.0622
-0.065742 1.06
-0.065751 1.0578
-0.065759 1.0555
-0.065768 1.0533
-0.065777 1.0511
-0.065785 1.0488
-0.065794 1.0466
-0.065803 1.0444
-0.065811 1.0422
-0.06582 1.04
-0.065829 1.0378
-0.065837 1.0356
-0.065846 1.0334
-0.065855 1.0313
-0.065863 1.0291
-0.065872 1.0269
-0.065881 1.0247
-0.065889 1.0226
-0.065898 1.0204
-0.065907 1.0182
-0.065915 1.0161
-0.065924 1.0139
-0.065933 1.0118
-0.065941 1.0097
-0.06595 1.0075
-0.065958 1.0054
-0.065967 1.0033
-0.065976 1.0011
-0.065984 0.99903
-0.065993 0.99691
-0.066001 0.9948
-0.06601 0.9927
-0.066019 0.9906
-0.066027 0.9885
-0.066036 0.98641
-0.066044 0.98432
-0.066053 0.98223
-0.066062 0.98015
-0.06607 0.97808
-0.066079 0.97601
-0.066087 0.97394
-0.066096 0.97188
-0.066104 0.96982
-0.066113 0.96776
-0.066122 0.96571
-0.06613 0.96367
-0.066139 0.96162
-0.066147 0.95959
-0.066156 0.95755
-0.066164 0.95552
-0.066173 0.9535
-0.066181 0.95147
-0.06619 0.94946
-0.066198 0.94744
-0.066207 0.94543
-0.066215 0.94343
-0.066224 0.94143
-0.066232 0.93943
-0.066241 0.93744
-0.066249 0.93545
-0.066258 0.93346
-0.066267 0.93148
-0.066275 0.92951
-0.066283 0.92753
-0.066292 0.92557
-0.0663 0.9236
-0.066309 0.92164
-0.066317 0.91968
-0.066326 0.91773
-0.066334 0.91578
-0.066343 0.91384
-0.066351 0.9119
-0.06636 0.90996
-0.066368 0.90803
-0.066377 0.9061
-0.066385 0.90417
-0.066394 0.90225
-0.066402 0.90034
-0.066411 0.89842
-0.066419 0.89651
-0.066427 0.89461
-0.066436 0.89271
-0.066444 0.89081
-0.066453 0.88891
-0.066461 0.88702
-0.06647 0.88514
-0.066478 0.88326
-0.066486 0.88138
-0.066495 0.8795
-0.066503 0.87763
-0.066512 0.87577
-0.06652 0.8739
-0.066528 0.87204
-0.066537 0.87019
-0.066545 0.86834
-0.066554 0.86649
-0.066562 0.86464
-0.06657 0.8628
-0.066579 0.86097
-0.066587 0.85913
-0.066596 0.85731
-0.066604 0.85548
-0.066612 0.85366
-0.066621 0.85184
-0.066629 0.85003
-0.066637 0.84822
-0.066646 0.84641
-0.066654 0.84461
-0.066663 0.84281
-0.066671 0.84101
-0.066679 0.83922
-0.066688 0.83743
-0.066696 0.83565
-0.066704 0.83387
-0.066713 0.83209
-0.066721 0.83032
-0.066729 0.82855
-0.066738 0.82678
-0.066746 0.82502
-0.066754 0.82326
-0.066763 0.8215
-0.066771 0.81975
-0.066779 0.818
-0.066787 0.81626
-0.066796 0.81452
-0.066804 0.81278
-0.066812 0.81104
-0.066821 0.80931
-0.066829 0.80759
-0.066837 0.80586
-0.066846 0.80414
-0.066854 0.80243
-0.066862 0.80071
-0.06687 0.79901
-0.066879 0.7973
-0.066887 0.7956
-0.066895 0.7939
-0.066903 0.7922
-0.066912 0.79051
-0.06692 0.78882
-0.066928 0.78714
-0.066936 0.78546
-0.066945 0.78378
-0.066953 0.78211
-0.066961 0.78043
-0.066969 0.77877
-0.066978 0.7771
-0.066986 0.77544
-0.066994 0.77378
-0.067002 0.77213
-0.067011 0.77048
-0.067019 0.76883
-0.067027 0.76719
-0.067035 0.76555
-0.067044 0.76391
-0.067052 0.76228
-0.06706 0.76065
-0.067068 0.75902
-0.067076 0.7574
-0.067085 0.75578
-0.067093 0.75416
-0.067101 0.75255
-0.067109 0.75094
-0.067117 0.74933
-0.067126 0.74773
-0.067134 0.74613
-0.067142 0.74453
-0.06715 0.74294
-0.067158 0.74135
-0.067166 0.73976
-0.067175 0.73818
-0.067183 0.7366
-0.067191 0.73502
-0.067199 0.73345
-0.067207 0.73188
-0.067215 0.73031
-0.067224 0.72874
-0.067232 0.72718
-0.06724 0.72562
-0.067248 0.72407
-0.067256 0.72252
-0.067264 0.72097
-0.067272 0.71943
-0.06728 0.71788
-0.067289 0.71635
-0.067297 0.71481
-0.067305 0.71328
-0.067313 0.71175
-0.067321 0.71022
-0.067329 0.7087
-0.067337 0.70718
-0.067345 0.70567
-0.067354 0.70415
-0.067362 0.70264
-0.06737 0.70113
-0.067378 0.69963
-0.067386 0.69813
-0.067394 0.69663
-0.067402 0.69514
-0.06741 0.69365
-0.067418 0.69216
-0.067426 0.69067
-0.067434 0.68919
-0.067443 0.68771
-0.067451 0.68624
-0.067459 0.68476
-0.067467 0.68329
-0.067475 0.68183
-0.067483 0.68036
-0.067491 0.6789
-0.067499 0.67744
-0.067507 0.67599
-0.067515 0.67454
-0.067523 0.67309
-0.067531 0.67164
-0.067539 0.6702
-0.067547 0.66876
-0.067555 0.66732
-0.067563 0.66589
-0.067571 0.66446
-0.067579 0.66303
-0.067587 0.66161
-0.067595 0.66018
-0.067603 0.65876
-0.067611 0.65735
-0.067619 0.65594
-0.067627 0.65453
-0.067635 0.65312
-0.067643 0.65171
-0.067651 0.65031
-0.067659 0.64891
-0.067667 0.64752
-0.067675 0.64613
-0.067683 0.64474
-0.067691 0.64335
-0.067699 0.64197
-0.067707 0.64058
-0.067715 0.63921
-0.067723 0.63783
-0.067731 0.63646
-0.067739 0.63509
-0.067747 0.63372
-0.067755 0.63236
-0.067763 0.631
-0.067771 0.62964
-0.067779 0.62828
-0.067787 0.62693
-0.067795 0.62558
-0.067803 0.62423
-0.067811 0.62289
-0.067819 0.62155
-0.067827 0.62021
-0.067835 0.61887
-0.067843 0.61754
-0.067851 0.61621
-0.067858 0.61488
-0.067866 0.61356
-0.067874 0.61224
-0.067882 0.61092
-0.06789 0.6096
-0.067898 0.60829
-0.067906 0.60698
-0.067914 0.60567
-0.067922 0.60436
-0.06793 0.60306
-0.067938 0.60176
-0.067946 0.60046
-0.067953 0.59917
-0.067961 0.59788
-0.067969 0.59659
-0.067977 0.5953
-0.067985 0.59402
-0.067993 0.59273
-0.068001 0.59146
-0.068009 0.59018
-0.068016 0.58891
-0.068024 0.58764
-0.068032 0.58637
-0.06804 0.5851
-0.068048 0.58384
-0.068056 0.58258
-0.068064 0.58132
-0.068072 0.58007
-0.068079 0.57882
-0.068087 0.57757
-0.068095 0.57632
-0.068103 0.57508
-0.068111 0.57383
-0.068119 0.5726
-0.068126 0.57136
-0.068134 0.57012
-0.068142 0.56889
-0.06815 0.56766
-0.068158 0.56644
-0.068166 0.56522
-0.068173 0.56399
-0.068181 0.56278
-0.068189 0.56156
-0.068197 0.56035
-0.068205 0.55914
-0.068213 0.55793
-0.06822 0.55672
-0.068228 0.55552
-0.068236 0.55432
-0.068244 0.55312
-0.068252 0.55192
-0.068259 0.55073
-0.068267 0.54954
-0.068275 0.54835
-0.068283 0.54717
-0.06829 0.54598
-0.068298 0.5448
-0.068306 0.54362
-0.068314 0.54245
-0.068322 0.54127
-0.068329 0.5401
-0.068337 0.53893
-0.068345 0.53777
-0.068353 0.53661
-0.06836 0.53544
-0.068368 0.53429
-0.068376 0.53313
-0.068384 0.53198
-0.068391 0.53082
-0.068399 0.52968
-0.068407 0.52853
-0.068415 0.52738
-0.068422 0.52624
-0.06843 0.5251
-0.068438 0.52397
-0.068446 0.52283
-0.068453 0.5217
-0.068461 0.52057
-0.068469 0.51944
-0.068476 0.51832
-0.068484 0.51719
-0.068492 0.51607
-0.0685 0.51496
-0.068507 0.51384
-0.068515 0.51273
-0.068523 0.51162
-0.06853 0.51051
-0.068538 0.5094
-0.068546 0.5083
-0.068554 0.5072
-0.068561 0.5061
-0.068569 0.505
-0.068577 0.5039
-0.068584 0.50281
-0.068592 0.50172
-0.0686 0.50063
-0.068607 0.49955
-0.068615 0.49847
-0.068623 0.49738
-0.06863 0.49631
-0.068638 0.49523
-0.068646 0.49416
-0.068653 0.49308
-0.068661 0.49201
-0.068669 0.49095
-0.068676 0.48988
-0.068684 0.48882
-0.068692 0.48776
-0.068699 0.4867
-0.068707 0.48564
-0.068715 0.48459
-0.068722 0.48354
-0.06873 0.48249
-0.068737 0.48144
-0.068745 0.48039
-0.068753 0.47935
-0.06876 0.47831
-0.068768 0.47727
-0.068776 0.47624
-0.068783 0.4752
-0.068791 0.47417
-0.068798 0.47314
-0.068806 0.47211
-0.068814 0.47109
-0.068821 0.47006
-0.068829 0.46904
-0.068836 0.46802
-0.068844 0.46701
-0.068852 0.46599
-0.068859 0.46498
-0.068867 0.46397
-0.068874 0.46296
-0.068882 0.46195
-0.06889 0.46095
-0.068897 0.45995
-0.068905 0.45895
-0.068912 0.45795
-0.06892 0.45696
-0.068927 0.45596
-0.068935 0.45497
-0.068943 0.45398
-0.06895 0.45299
-0.068958 0.45201
-0.068965 0.45103
-0.068973 0.45005
-0.06898 0.44907
-0.068988 0.44809
-0.068996 0.44711
-0.069003 0.44614
-0.069011 0.44517
-0.069018 0.4442
-0.069026 0.44324
-0.069033 0.44227
-0.069041 0.44131
-0.069048 0.44035
-0.069056 0.43939
-0.069063 0.43843
-0.069071 0.43748
-0.069078 0.43653
-0.069086 0.43558
-0.069093 0.43463
-0.069101 0.43368
-0.069109 0.43274
-0.069116 0.4318
-0.069124 0.43086
-0.069131 0.42992
-0.069139 0.42898
-0.069146 0.42805
-0.069154 0.42711
-0.069161 0.42618
-0.069169 0.42526
-0.069176 0.42433
-0.069184 0.4234
-0.069191 0.42248
-0.069198 0.42156
-0.069206 0.42064
-0.069213 0.41973
-0.069221 0.41881
-0.069228 0.4179
-0.069236 0.41699
-0.069243 0.41608
-0.069251 0.41517
-0.069258 0.41427
-0.069266 0.41336
-0.069273 0.41246
-0.069281 0.41156
-0.069288 0.41067
-0.069296 0.40977
-0.069303 0.40888
-0.06931 0.40798
-0.069318 0.40709
-0.069325 0.40621
-0.069333 0.40532
-0.06934 0.40444
-0.069348 0.40355
-0.069355 0.40267
-0.069363 0.4018
-0.06937 0.40092
-0.069377 0.40004
-0.069385 0.39917
-0.069392 0.3983
-0.0694 0.39743
-0.069407 0.39656
-0.069415 0.3957
-0.069422 0.39483
-0.069429 0.39397
-0.069437 0.39311
-0.069444 0.39225
-0.069452 0.3914
-0.069459 0.39054
-0.069466 0.38969
-0.069474 0.38884
-0.069481 0.38799
-0.069489 0.38714
-0.069496 0.3863
-0.069503 0.38545
-0.069511 0.38461
-0.069518 0.38377
-0.069526 0.38293
-0.069533 0.3821
-0.06954 0.38126
-0.069548 0.38043
-0.069555 0.3796
-0.069562 0.37877
-0.06957 0.37794
-0.069577 0.37711
-0.069585 0.37629
-0.069592 0.37547
-0.069599 0.37465
-0.069607 0.37383
-0.069614 0.37301
-0.069621 0.37219
-0.069629 0.37138
-0.069636 0.37057
-0.069643 0.36976
-0.069651 0.36895
-0.069658 0.36814
-0.069665 0.36734
-0.069673 0.36653
-0.06968 0.36573
-0.069687 0.36493
-0.069695 0.36413
-0.069702 0.36334
-0.069709 0.36254
-0.069717 0.36175
-0.069724 0.36096
-0.069731 0.36017
-0.069739 0.35938
-0.069746 0.35859
-0.069753 0.35781
-0.069761 0.35702
-0.069768 0.35624
-0.069775 0.35546
-0.069782 0.35469
-0.06979 0.35391
-0.069797 0.35313
-0.069804 0.35236
-0.069812 0.35159
-0.069819 0.35082
-0.069826 0.35005
-0.069834 0.34928
-0.069841 0.34852
-0.069848 0.34776
-0.069855 0.347
-0.069863 0.34623
-0.06987 0.34548
-0.069877 0.34472
-0.069884 0.34396
-0.069892 0.34321
-0.069899 0.34246
-0.069906 0.34171
-0.069914 0.34096
-0.069921 0.34021
-0.069928 0.33947
-0.069935 0.33872
-0.069943 0.33798
-0.06995 0.33724
-0.069957 0.3365
-0.069964 0.33576
-0.069972 0.33503
-0.069979 0.33429
-0.069986 0.33356
-0.069993 0.33283
-0.070001 0.3321
-0.070008 0.33137
-0.070015 0.33064
-0.070022 0.32992
-0.070029 0.32919
-0.070037 0.32847
-0.070044 0.32775
-0.070051 0.32703
-0.070058 0.32632
-0.070066 0.3256
-0.070073 0.32489
-0.07008 0.32417
-0.070087 0.32346
-0.070094 0.32275
-0.070102 0.32204
-0.070109 0.32134
-0.070116 0.32063
-0.070123 0.31993
-0.07013 0.31923
-0.070138 0.31853
-0.070145 0.31783
-0.070152 0.31713
-0.070159 0.31643
-0.070166 0.31574
-0.070174 0.31504
-0.070181 0.31435
-0.070188 0.31366
-0.070195 0.31297
-0.070202 0.31229
-0.070209 0.3116
-0.070217 0.31092
-0.070224 0.31023
-0.070231 0.30955
-0.070238 0.30887
-0.070245 0.30819
-0.070252 0.30752
-0.07026 0.30684
-0.070267 0.30617
-0.070274 0.30549
-0.070281 0.30482
-0.070288 0.30415
-0.070295 0.30348
-0.070302 0.30282
-0.07031 0.30215
-0.070317 0.30149
-0.070324 0.30082
-0.070331 0.30016
-0.070338 0.2995
-0.070345 0.29884
-0.070352 0.29819
-0.07036 0.29753
-0.070367 0.29688
-0.070374 0.29623
-0.070381 0.29557
-0.070388 0.29492
-0.070395 0.29428
-0.070402 0.29363
-0.070409 0.29298
-0.070416 0.29234
-0.070424 0.29169
-0.070431 0.29105
-0.070438 0.29041
-0.070445 0.28977
-0.070452 0.28914
-0.070459 0.2885
-0.070466 0.28787
-0.070473 0.28723
-0.07048 0.2866
-0.070487 0.28597
-0.070495 0.28534
-0.070502 0.28471
-0.070509 0.28409
-0.070516 0.28346
-0.070523 0.28284
-0.07053 0.28221
-0.070537 0.28159
-0.070544 0.28097
-0.070551 0.28035
-0.070558 0.27974
-0.070565 0.27912
-0.070572 0.27851
-0.070579 0.27789
-0.070586 0.27728
-0.070594 0.27667
-0.070601 0.27606
-0.070608 0.27545
-0.070615 0.27485
-0.070622 0.27424
-0.070629 0.27364
-0.070636 0.27303
-0.070643 0.27243
-0.07065 0.27183
-0.070657 0.27123
-0.070664 0.27063
-0.070671 0.27004
-0.070678 0.26944
-0.070685 0.26885
-0.070692 0.26826
-0.070699 0.26767
-0.070706 0.26708
-0.070713 0.26649
-0.07072 0.2659
-0.070727 0.26531
-0.070734 0.26473
-0.070741 0.26414
-0.070748 0.26356
-0.070755 0.26298
-0.070762 0.2624
-0.070769 0.26182
-0.070776 0.26124
-0.070783 0.26067
-0.07079 0.26009
-0.070797 0.25952
-0.070804 0.25895
-0.070811 0.25838
-0.070818 0.25781
-0.070825 0.25724
-0.070832 0.25667
-0.070839 0.2561
-0.070846 0.25554
-0.070853 0.25497
-0.07086 0.25441
-0.070867 0.25385
-0.070874 0.25329
-0.070881 0.25273
-0.070888 0.25217
-0.070895 0.25162
-0.070902 0.25106
-0.070909 0.25051
-0.070916 0.24995
-0.070923 0.2494
-0.07093 0.24885
-0.070937 0.2483
-0.070944 0.24775
-0.070951 0.24721
-0.070958 0.24666
-0.070965 0.24612
-0.070972 0.24557
-0.070979 0.24503
-0.070985 0.24449
-0.070992 0.24395
-0.070999 0.24341
-0.071006 0.24287
-0.071013 0.24234
-0.07102 0.2418
-0.071027 0.24127
-0.071034 0.24073
-0.071041 0.2402
-0.071048 0.23967
-0.071055 0.23914
-0.071062 0.23861
-0.071069 0.23809
-0.071076 0.23756
-0.071082 0.23703
-0.071089 0.23651
-0.071096 0.23599
-0.071103 0.23547
-0.07111 0.23495
-0.071117 0.23443
-0.071124 0.23391
-0.071131 0.23339
-0.071138 0.23287
-0.071145 0.23236
-0.071152 0.23185
-0.071158 0.23133
-0.071165 0.23082
-0.071172 0.23031
-0.071179 0.2298
-0.071186 0.22929
-0.071193 0.22879
-0.0712 0.22828
-0.071207 0.22778
-0.071213 0.22727
-0.07122 0.22677
-0.071227 0.22627
-0.071234 0.22577
-0.071241 0.22527
-0.071248 0.22477
-0.071255 0.22427
-0.071262 0.22378
-0.071268 0.22328
-0.071275 0.22279
-0.071282 0.22229
-0.071289 0.2218
-0.071296 0.22131
-0.071303 0.22082
-0.07131 0.22033
-0.071316 0.21984
-0.071323 0.21936
-0.07133 0.21887
-0.071337 0.21839
-0.071344 0.2179
-0.071351 0.21742
-0.071357 0.21694
-0.071364 0.21646
-0.071371 0.21598
-0.071378 0.2155
-0.071385 0.21502
-0.071392 0.21455
-0.071398 0.21407
-0.071405 0.2136
-0.071412 0.21312
-0.071419 0.21265
-0.071426 0.21218
-0.071433 0.21171
-0.071439 0.21124
-0.071446 0.21077
-0.071453 0.21031
-0.07146 0.20984
-0.071467 0.20938
-0.071473 0.20891
-0.07148 0.20845
-0.071487 0.20799
-0.071494 0.20753
-0.071501 0.20707
-0.071507 0.20661
-0.071514 0.20615
-0.071521 0.20569
-0.071528 0.20524
-0.071535 0.20478
-0.071541 0.20433
-0.071548 0.20387
-0.071555 0.20342
-0.071562 0.20297
-0.071568 0.20252
-0.071575 0.20207
-0.071582 0.20162
-0.071589 0.20118
-0.071596 0.20073
-0.071602 0.20028
-0.071609 0.19984
-0.071616 0.1994
-0.071623 0.19895
-0.071629 0.19851
-0.071636 0.19807
-0.071643 0.19763
-0.07165 0.19719
-0.071656 0.19676
-0.071663 0.19632
-0.07167 0.19589
-0.071677 0.19545
-0.071683 0.19502
-0.07169 0.19458
-0.071697 0.19415
-0.071704 0.19372
-0.07171 0.19329
-0.071717 0.19286
-0.071724 0.19243
-0.071731 0.19201
-0.071737 0.19158
-0.071744 0.19115
-0.071751 0.19073
-0.071757 0.19031
-0.071764 0.18988
-0.071771 0.18946
-0.071778 0.18904
-0.071784 0.18862
-0.071791 0.1882
-0.071798 0.18779
-0.071804 0.18737
-0.071811 0.18695
-0.071818 0.18654
-0.071825 0.18612
-0.071831 0.18571
-0.071838 0.1853
-0.071845 0.18488
-0.071851 0.18447
-0.071858 0.18406
-0.071865 0.18365
-0.071871 0.18325
-0.071878 0.18284
-0.071885 0.18243
-0.071892 0.18203
-0.071898 0.18162
-0.071905 0.18122
-0.071912 0.18082
-0.071918 0.18041
-0.071925 0.18001
-0.071932 0.17961
-0.071938 0.17921
-0.071945 0.17882
-0.071952 0.17842
-0.071958 0.17802
-0.071965 0.17763
-0.071972 0.17723
-0.071978 0.17684
-0.071985 0.17644
-0.071992 0.17605
-0.071998 0.17566
-0.072005 0.17527
-0.072012 0.17488
-0.072018 0.17449
-0.072025 0.1741
-0.072032 0.17371
-0.072038 0.17333
-0.072045 0.17294
-0.072052 0.17256
-0.072058 0.17217
-0.072065 0.17179
-0.072071 0.17141
-0.072078 0.17103
-0.072085 0.17065
-0.072091 0.17027
-0.072098 0.16989
-0.072105 0.16951
-0.072111 0.16913
-0.072118 0.16876
-0.072124 0.16838
-0.072131 0.16801
-0.072138 0.16763
-0.072144 0.16726
-0.072151 0.16689
-0.072158 0.16651
-0.072164 0.16614
-0.072171 0.16577
-0.072177 0.1654
-0.072184 0.16504
-0.072191 0.16467
-0.072197 0.1643
-0.072204 0.16394
-0.07221 0.16357
-0.072217 0.16321
-0.072224 0.16284
-0.07223 0.16248
-0.072237 0.16212
-0.072243 0.16176
-0.07225 0.1614
-0.072257 0.16104
-0.072263 0.16068
-0.07227 0.16032
-0.072276 0.15996
-0.072283 0.15961
-0.07229 0.15925
-0.072296 0.1589
-0.072303 0.15854
-0.072309 0.15819
-0.072316 0.15784
-0.072322 0.15749
-0.072329 0.15713
-0.072336 0.15678
-0.072342 0.15643
-0.072349 0.15609
-0.072355 0.15574
-0.072362 0.15539
-0.072368 0.15504
-0.072375 0.1547
-0.072381 0.15435
-0.072388 0.15401
-0.072395 0.15367
-0.072401 0.15332
-0.072408 0.15298
-0.072414 0.15264
-0.072421 0.1523
-0.072427 0.15196
-0.072434 0.15162
-0.07244 0.15128
-0.072447 0.15095
-0.072453 0.15061
-0.07246 0.15027
-0.072466 0.14994
-0.072473 0.1496
-0.07248 0.14927
-0.072486 0.14894
-0.072493 0.1486
-0.072499 0.14827
-0.072506 0.14794
-0.072512 0.14761
-0.072519 0.14728
-0.072525 0.14695
-0.072532 0.14663
-0.072538 0.1463
-0.072545 0.14597
-0.072551 0.14565
-0.072558 0.14532
-0.072564 0.145
-0.072571 0.14467
-0.072577 0.14435
-0.072584 0.14403
-0.07259 0.14371
-0.072597 0.14339
-0.072603 0.14307
-0.07261 0.14275
-0.072616 0.14243
-0.072623 0.14211
-0.072629 0.14179
-0.072636 0.14148
-0.072642 0.14116
-0.072649 0.14084
-0.072655 0.14053
-0.072662 0.14022
-0.072668 0.1399
-0.072675 0.13959
-0.072681 0.13928
-0.072688 0.13897
-0.072694 0.13866
-0.0727 0.13835
-0.072707 0.13804
-0.072713 0.13773
-0.07272 0.13742
-0.072726 0.13711
-0.072733 0.13681
-0.072739 0.1365
-0.072746 0.1362
-0.072752 0.13589
-0.072759 0.13559
-0.072765 0.13529
-0.072772 0.13498
-0.072778 0.13468
-0.072784 0.13438
-0.072791 0.13408
-0.072797 0.13378
-0.072804 0.13348
-0.07281 0.13318
-0.072817 0.13289
-0.072823 0.13259
-0.07283 0.13229
-0.072836 0.132
-0.072842 0.1317
-0.072849 0.13141
-0.072855 0.13111
-0.072862 0.13082
-0.072868 0.13053
-0.072875 0.13024
-0.072881 0.12994
-0.072887 0.12965
-0.072894 0.12936
-0.0729 0.12907
-0.072907 0.12879
-0.072913 0.1285
-0.072919 0.12821
-0.072926 0.12792
-0.072932 0.12764
-0.072939 0.12735
-0.072945 0.12707
-0.072951 0.12678
-0.072958 0.1265
-0.072964 0.12622
-0.072971 0.12593
-0.072977 0.12565
-0.072983 0.12537
-0.07299 0.12509
-0.072996 0.12481
-0.073003 0.12453
-0.073009 0.12425
-0.073015 0.12397
-0.073022 0.1237
-0.073028 0.12342
-0.073035 0.12314
-0.073041 0.12287
-0.073047 0.12259
-0.073054 0.12232
-0.07306 0.12204
-0.073066 0.12177
-0.073073 0.1215
-0.073079 0.12123
-0.073086 0.12095
-0.073092 0.12068
-0.073098 0.12041
-0.073105 0.12014
-0.073111 0.11987
-0.073117 0.11961
-0.073124 0.11934
-0.07313 0.11907
-0.073136 0.1188
-0.073143 0.11854
-0.073149 0.11827
-0.073156 0.11801
-0.073162 0.11774
-0.073168 0.11748
-0.073175 0.11722
-0.073181 0.11695
-0.073187 0.11669
-0.073194 0.11643
-0.0732 0.11617
-0.073206 0.11591
-0.073213 0.11565
-0.073219 0.11539
-0.073225 0.11513
-0.073232 0.11487
-0.073238 0.11461
-0.073244 0.11436
-0.073251 0.1141
-0.073257 0.11385
-0.073263 0.11359
-0.07327 0.11334
-0.073276 0.11308
-0.073282 0.11283
-0.073289 0.11258
-0.073295 0.11232
-0.073301 0.11207
-0.073308 0.11182
-0.073314 0.11157
-0.07332 0.11132
-0.073326 0.11107
-0.073333 0.11082
-0.073339 0.11057
-0.073345 0.11032
-0.073352 0.11008
-0.073358 0.10983
-0.073364 0.10958
-0.073371 0.10934
-0.073377 0.10909
-0.073383 0.10885
-0.073389 0.1086
-0.073396 0.10836
-0.073402 0.10812
-0.073408 0.10787
-0.073415 0.10763
-0.073421 0.10739
-0.073427 0.10715
-0.073433 0.10691
-0.07344 0.10667
-0.073446 0.10643
-0.073452 0.10619
-0.073459 0.10595
-0.073465 0.10571
-0.073471 0.10548
-0.073477 0.10524
-0.073484 0.105
-0.07349 0.10477
-0.073496 0.10453
-0.073502 0.1043
-0.073509 0.10406
-0.073515 0.10383
-0.073521 0.1036
-0.073527 0.10336
-0.073534 0.10313
-0.07354 0.1029
-0.073546 0.10267
-0.073552 0.10244
-0.073559 0.10221
-0.073565 0.10198
-0.073571 0.10175
-0.073577 0.10152
-0.073584 0.10129
-0.07359 0.10107
-0.073596 0.10084
-0.073602 0.10061
-0.073609 0.10039
-0.073615 0.10016
-0.073621 0.099937
-0.073627 0.099712
-0.073634 0.099488
-0.07364 0.099265
-0.073646 0.099041
-0.073652 0.098819
-0.073658 0.098597
-0.073665 0.098375
-0.073671 0.098154
-0.073677 0.097934
-0.073683 0.097714
-0.07369 0.097494
-0.073696 0.097275
-0.073702 0.097056
-0.073708 0.096838
-0.073714 0.09662
-0.073721 0.096403
-0.073727 0.096186
-0.073733 0.09597
-0.073739 0.095755
-0.073745 0.095539
-0.073752 0.095324
-0.073758 0.09511
-0.073764 0.094896
-0.07377 0.094683
-0.073776 0.09447
-0.073783 0.094258
-0.073789 0.094046
-0.073795 0.093834
-0.073801 0.093623
-0.073807 0.093413
-0.073814 0.093202
-0.07382 0.092993
-0.073826 0.092784
-0.073832 0.092575
-0.073838 0.092367
-0.073844 0.092159
-0.073851 0.091952
-0.073857 0.091745
-0.073863 0.091538
-0.073869 0.091332
-0.073875 0.091127
-0.073881 0.090922
-0.073888 0.090717
-0.073894 0.090513
-0.0739 0.090309
-0.073906 0.090106
-0.073912 0.089903
-0.073918 0.089701
-0.073925 0.089499
-0.073931 0.089298
-0.073937 0.089097
-0.073943 0.088896
-0.073949 0.088696
-0.073955 0.088497
-0.073962 0.088297
-0.073968 0.088099
-0.073974 0.0879
-0.07398 0.087702
-0.073986 0.087505
-0.073992 0.087308
-0.073998 0.087111
-0.074005 0.086915
-0.074011 0.08672
-0.074017 0.086524
-0.074023 0.086329
-0.074029 0.086135
-0.074035 0.085941
-0.074041 0.085748
-0.074047 0.085554
-0.074054 0.085362
-0.07406 0.085169
-0.074066 0.084978
-0.074072 0.084786
-0.074078 0.084595
-0.074084 0.084405
-0.07409 0.084215
-0.074096 0.084025
-0.074103 0.083836
-0.074109 0.083647
-0.074115 0.083458
-0.074121 0.08327
-0.074127 0.083083
-0.074133 0.082895
-0.074139 0.082709
-0.074145 0.082522
-0.074151 0.082336
-0.074158 0.082151
-0.074164 0.081966
-0.07417 0.081781
-0.074176 0.081597
-0.074182 0.081413
-0.074188 0.081229
-0.074194 0.081046
-0.0742 0.080863
-0.074206 0.080681
-0.074212 0.080499
-0.074218 0.080318
-0.074225 0.080137
-0.074231 0.079956
-0.074237 0.079776
-0.074243 0.079596
-0.074249 0.079416
-0.074255 0.079237
-0.074261 0.079059
-0.074267 0.07888
-0.074273 0.078702
-0.074279 0.078525
-0.074285 0.078348
-0.074291 0.078171
-0.074297 0.077995
-0.074303 0.077819
-0.07431 0.077644
-0.074316 0.077468
-0.074322 0.077294
-0.074328 0.077119
-0.074334 0.076945
-0.07434 0.076772
-0.074346 0.076599
-0.074352 0.076426
-0.074358 0.076253
-0.074364 0.076081
-0.07437 0.07591
-0.074376 0.075738
-0.074382 0.075567
-0.074388 0.075397
-0.074394 0.075227
-0.0744 0.075057
-0.074406 0.074888
-0.074412 0.074719
-0.074418 0.07455
-0.074424 0.074382
-0.07443 0.074214
-0.074437 0.074046
-0.074443 0.073879
-0.074449 0.073713
-0.074455 0.073546
-0.074461 0.07338
-0.074467 0.073214
-0.074473 0.073049
-0.074479 0.072884
-0.074485 0.07272
-0.074491 0.072556
-0.074497 0.072392
-0.074503 0.072228
-0.074509 0.072065
-0.074515 0.071902
-0.074521 0.07174
-0.074527 0.071578
-0.074533 0.071416
-0.074539 0.071255
-0.074545 0.071094
-0.074551 0.070934
-0.074557 0.070773
-0.074563 0.070614
-0.074569 0.070454
-0.074575 0.070295
-0.074581 0.070136
-0.074587 0.069978
-0.074593 0.06982
-0.074599 0.069662
-0.074605 0.069505
-0.074611 0.069348
-0.074617 0.069191
-0.074623 0.069035
-0.074629 0.068879
-0.074635 0.068723
-0.074641 0.068568
-0.074647 0.068413
-0.074653 0.068258
-0.074659 0.068104
-0.074665 0.06795
-0.074671 0.067796
-0.074677 0.067643
-0.074683 0.06749
-0.074689 0.067338
-0.074695 0.067186
-0.074701 0.067034
-0.074707 0.066882
-0.074712 0.066731
-0.074718 0.06658
-0.074724 0.06643
-0.07473 0.066279
-0.074736 0.06613
-0.074742 0.06598
-0.074748 0.065831
-0.074754 0.065682
-0.07476 0.065534
-0.074766 0.065385
-0.074772 0.065238
-0.074778 0.06509
-0.074784 0.064943
-0.07479 0.064796
-0.074796 0.064649
-0.074802 0.064503
-0.074808 0.064357
-0.074814 0.064212
-0.07482 0.064066
-0.074826 0.063922
-0.074832 0.063777
-0.074837 0.063633
-0.074843 0.063489
-0.074849 0.063345
-0.074855 0.063202
-0.074861 0.063059
-0.074867 0.062916
-0.074873 0.062774
-0.074879 0.062632
-0.074885 0.06249
-0.074891 0.062349
-0.074897 0.062208
-0.074903 0.062067
-0.074909 0.061926
-0.074915 0.061786
-0.07492 0.061646
-0.074926 0.061507
-0.074932 0.061368
-0.074938 0.061229
-0.074944 0.06109
-0.07495 0.060952
-0.074956 0.060814
-0.074962 0.060676
-0.074968 0.060539
-0.074974 0.060402
-0.07498 0.060265
-0.074985 0.060129
-0.074991 0.059993
-0.074997 0.059857
-0.075003 0.059721
-0.075009 0.059586
-0.075015 0.059451
-0.075021 0.059317
-0.075027 0.059182
-0.075033 0.059048
-0.075039 0.058915
-0.075044 0.058781
-0.07505 0.058648
-0.075056 0.058515
-0.075062 0.058383
-0.075068 0.058251
-0.075074 0.058119
-0.07508 0.057987
-0.075086 0.057856
-0.075091 0.057725
-0.075097 0.057594
-0.075103 0.057463
-0.075109 0.057333
-0.075115 0.057203
-0.075121 0.057074
-0.075127 0.056944
-0.075133 0.056815
-0.075138 0.056687
-0.075144 0.056558
-0.07515 0.05643
-0.075156 0.056302
-0.075162 0.056175
-0.075168 0.056047
-0.075174 0.05592
-0.075179 0.055794
-0.075185 0.055667
-0.075191 0.055541
-0.075197 0.055415
-0.075203 0.05529
-0.075209 0.055164
-0.075215 0.055039
-0.07522 0.054914
-0.075226 0.05479
-0.075232 0.054666
-0.075238 0.054542
-0.075244 0.054418
-0.07525 0.054295
-0.075256 0.054172
-0.075261 0.054049
-0.075267 0.053926
-0.075273 0.053804
-0.075279 0.053682
-0.075285 0.05356
-0.075291 0.053439
-0.075296 0.053318
-0.075302 0.053197
-0.075308 0.053076
-0.075314 0.052956
-0.07532 0.052836
-0.075325 0.052716
-0.075331 0.052596
-0.075337 0.052477
-0.075343 0.052358
-0.075349 0.052239
-0.075355 0.052121
-0.07536 0.052003
-0.075366 0.051885
-0.075372 0.051767
-0.075378 0.05165
-0.075384 0.051532
-0.075389 0.051415
-0.075395 0.051299
-0.075401 0.051182
-0.075407 0.051066
-0.075413 0.05095
-0.075418 0.050835
-0.075424 0.050719
-0.07543 0.050604
-0.075436 0.05049
-0.075442 0.050375
-0.075447 0.050261
-0.075453 0.050147
-0.075459 0.050033
-0.075465 0.049919
-0.075471 0.049806
-0.075476 0.049693
-0.075482 0.04958
-0.075488 0.049468
-0.075494 0.049355
-0.0755 0.049243
-0.075505 0.049131
-0.075511 0.04902
-0.075517 0.048909
-0.075523 0.048798
-0.075528 0.048687
-0.075534 0.048576
-0.07554 0.048466
-0.075546 0.048356
-0.075552 0.048246
-0.075557 0.048137
-0.075563 0.048027
-0.075569 0.047918
-0.075575 0.047809
-0.07558 0.047701
-0.075586 0.047593
-0.075592 0.047484
-0.075598 0.047377
-0.075603 0.047269
-0.075609 0.047162
-0.075615 0.047055
-0.075621 0.046948
-0.075627 0.046841
-0.075632 0.046735
-0.075638 0.046628
-0.075644 0.046523
-0.07565 0.046417
-0.075655 0.046311
-0.075661 0.046206
-0.075667 0.046101
-0.075673 0.045996
-0.075678 0.045892
-0.075684 0.045788
-0.07569 0.045684
-0.075695 0.04558
-0.075701 0.045476
-0.075707 0.045373
-0.075713 0.04527
-0.075718 0.045167
-0.075724 0.045064
-0.07573 0.044962
-0.075736 0.04486
-0.075741 0.044758
-0.075747 0.044656
-0.075753 0.044555
-0.075759 0.044453
-0.075764 0.044352
-0.07577 0.044251
-0.075776 0.044151
-0.075781 0.04405
-0.075787 0.04395
-0.075793 0.04385
-0.075799 0.043751
-0.075804 0.043651
-0.07581 0.043552
-0.075816 0.043453
-0.075821 0.043354
-0.075827 0.043256
-0.075833 0.043157
-0.075839 0.043059
-0.075844 0.042961
-0.07585 0.042864
-0.075856 0.042766
-0.075861 0.042669
-0.075867 0.042572
-0.075873 0.042475
-0.075878 0.042378
-0.075884 0.042282
-0.07589 0.042186
-0.075896 0.04209
-0.075901 0.041994
-0.075907 0.041899
-0.075913 0.041803
-0.075918 0.041708
-0.075924 0.041613
-0.07593 0.041519
-0.075935 0.041424
-0.075941 0.04133
-0.075947 0.041236
-0.075952 0.041142
-0.075958 0.041048
-0.075964 0.040955
-0.075969 0.040862
-0.075975 0.040769
-0.075981 0.040676
-0.075987 0.040584
-0.075992 0.040491
-0.075998 0.040399
-0.076004 0.040307
-0.076009 0.040215
-0.076015 0.040124
-0.076021 0.040033
-0.076026 0.039941
-0.076032 0.039851
-0.076038 0.03976
-0.076043 0.039669
-0.076049 0.039579
-0.076055 0.039489
-0.07606 0.039399
-0.076066 0.039309
-0.076071 0.03922
-0.076077 0.039131
-0.076083 0.039041
-0.076088 0.038953
-0.076094 0.038864
-0.0761 0.038775
-0.076105 0.038687
-0.076111 0.038599
-0.076117 0.038511
-0.076122 0.038423
-0.076128 0.038336
-0.076134 0.038249
-0.076139 0.038162
-0.076145 0.038075
-0.076151 0.037988
-0.076156 0.037901
-0.076162 0.037815
-0.076167 0.037729
-0.076173 0.037643
-0.076179 0.037557
-0.076184 0.037472
-0.07619 0.037386
-0.076196 0.037301
-0.076201 0.037216
-0.076207 0.037131
-0.076212 0.037047
-0.076218 0.036962
-0.076224 0.036878
-0.076229 0.036794
-0.076235 0.03671
-0.076241 0.036627
-0.076246 0.036543
-0.076252 0.03646
-0.076257 0.036377
-0.076263 0.036294
-0.076269 0.036211
-0.076274 0.036129
-0.07628 0.036047
-0.076285 0.035964
-0.076291 0.035882
-0.076297 0.035801
-0.076302 0.035719
-0.076308 0.035638
-0.076314 0.035556
-0.076319 0.035475
-0.076325 0.035394
-0.07633 0.035314
-0.076336 0.035233
-0.076342 0.035153
-0.076347 0.035073
-0.076353 0.034993
-0.076358 0.034913
-0.076364 0.034834
-0.076369 0.034754
-0.076375 0.034675
-0.076381 0.034596
-0.076386 0.034517
-0.076392 0.034438
-0.076397 0.03436
-0.076403 0.034281
-0.076409 0.034203
-0.076414 0.034125
-0.07642 0.034047
-0.076425 0.03397
-0.076431 0.033892
-0.076436 0.033815
-0.076442 0.033738
-0.076448 0.033661
-0.076453 0.033584
-0.076459 0.033508
-0.076464 0.033431
-0.07647 0.033355
-0.076475 0.033279
-0.076481 0.033203
-0.076487 0.033127
-0.076492 0.033052
-0.076498 0.032976
-0.076503 0.032901
-0.076509 0.032826
-0.076514 0.032751
-0.07652 0.032676
-0.076526 0.032602
-0.076531 0.032527
-0.076537 0.032453
-0.076542 0.032379
-0.076548 0.032305
-0.076553 0.032231
-0.076559 0.032158
-0.076564 0.032084
-0.07657 0.032011
-0.076575 0.031938
-0.076581 0.031865
-0.076587 0.031793
-0.076592 0.03172
-0.076598 0.031648
-0.076603 0.031575
-0.076609 0.031503
-0.076614 0.031431
-0.07662 0.03136
-0.076625 0.031288
-0.076631 0.031217
-0.076636 0.031145
-0.076642 0.031074
-0.076647 0.031003
-0.076653 0.030933
-0.076659 0.030862
-0.076664 0.030791
-0.07667 0.030721
-0.076675 0.030651
-0.076681 0.030581
-0.076686 0.030511
-0.076692 0.030442
-0.076697 0.030372
-0.076703 0.030303
-0.076708 0.030233
-0.076714 0.030164
-0.076719 0.030096
-0.076725 0.030027
-0.07673 0.029958
-0.076736 0.02989
-0.076741 0.029822
-0.076747 0.029753
-0.076752 0.029685
-0.076758 0.029618
-0.076763 0.02955
-0.076769 0.029483
-0.076774 0.029415
-0.07678 0.029348
-0.076785 0.029281
-0.076791 0.029214
-0.076796 0.029147
-0.076802 0.029081
-0.076807 0.029014
-0.076813 0.028948
-0.076818 0.028882
-0.076824 0.028816
-0.076829 0.02875
-0.076835 0.028684
-0.07684 0.028619
-0.076846 0.028553
-0.076851 0.028488
-0.076857 0.028423
-0.076862 0.028358
-0.076868 0.028293
-0.076873 0.028229
-0.076879 0.028164
-0.076884 0.0281
-0.07689 0.028036
-0.076895 0.027971
-0.076901 0.027908
-0.076906 0.027844
-0.076912 0.02778
-0.076917 0.027717
-0.076923 0.027653
-0.076928 0.02759
-0.076933 0.027527
-0.076939 0.027464
-0.076944 0.027401
-0.07695 0.027339
-0.076955 0.027276
-0.076961 0.027214
-0.076966 0.027151
-0.076972 0.027089
-0.076977 0.027027
-0.076983 0.026966
-0.076988 0.026904
-0.076994 0.026842
-0.076999 0.026781
-0.077004 0.02672
-0.07701 0.026659
-0.077015 0.026598
-0.077021 0.026537
-0.077026 0.026476
-0.077032 0.026416
-0.077037 0.026355
-0.077043 0.026295
-0.077048 0.026235
-0.077054 0.026175
-0.077059 0.026115
-0.077064 0.026055
-0.07707 0.025996
-0.077075 0.025936
-0.077081 0.025877
-0.077086 0.025818
-0.077092 0.025759
-0.077097 0.0257
-0.077102 0.025641
-0.077108 0.025582
-0.077113 0.025524
-0.077119 0.025465
-0.077124 0.025407
-0.07713 0.025349
-0.077135 0.025291
-0.07714 0.025233
-0.077146 0.025175
-0.077151 0.025118
-0.077157 0.02506
-0.077162 0.025003
-0.077168 0.024946
-0.077173 0.024889
-0.077178 0.024832
-0.077184 0.024775
-0.077189 0.024718
-0.077195 0.024661
-0.0772 0.024605
-0.077205 0.024549
-0.077211 0.024492
-0.077216 0.024436
-0.077222 0.02438
-0.077227 0.024325
-0.077233 0.024269
-0.077238 0.024213
-0.077243 0.024158
-0.077249 0.024103
-0.077254 0.024048
-0.07726 0.023992
-0.077265 0.023938
-0.07727 0.023883
-0.077276 0.023828
-0.077281 0.023773
-0.077287 0.023719
-0.077292 0.023665
-0.077297 0.023611
-0.077303 0.023556
-0.077308 0.023503
-0.077314 0.023449
-0.077319 0.023395
-0.077324 0.023341
-0.07733 0.023288
-0.077335 0.023235
-0.07734 0.023181
-0.077346 0.023128
-0.077351 0.023075
-0.077357 0.023022
-0.077362 0.02297
-0.077367 0.022917
-0.077373 0.022865
-0.077378 0.022812
-0.077383 0.02276
-0.077389 0.022708
-0.077394 0.022656
-0.0774 0.022604
-0.077405 0.022552
-0.07741 0.0225
-0.077416 0.022449
-0.077421 0.022398
-0.077426 0.022346
-0.077432 0.022295
-0.077437 0.022244
-0.077443 0.022193
-0.077448 0.022142
-0.077453 0.022091
-0.077459 0.022041
-0.077464 0.02199
-0.077469 0.02194
-0.077475 0.02189
-0.07748 0.021839
-0.077485 0.021789
-0.077491 0.021739
-0.077496 0.02169
-0.077501 0.02164
-0.077507 0.02159
-0.077512 0.021541
-0.077518 0.021491
-0.077523 0.021442
-0.077528 0.021393
-0.077534 0.021344
-0.077539 0.021295
-0.077544 0.021246
-0.07755 0.021197
-0.077555 0.021149
-0.07756 0.0211
-0.077566 0.021052
-0.077571 0.021004
-0.077576 0.020956
-0.077582 0.020908
-0.077587 0.02086
-0.077592 0.020812
-0.077598 0.020764
-0.077603 0.020716
-0.077608 0.020669
-0.077614 0.020622
-0.077619 0.020574
-0.077624 0.020527
-0.07763 0.02048
-0.077635 0.020433
-0.07764 0.020386
-0.077646 0.020339
-0.077651 0.020293
-0.077656 0.020246
-0.077662 0.0202
-0.077667 0.020153
-0.077672 0.020107
-0.077677 0.020061
-0.077683 0.020015
-0.077688 0.019969
-0.077693 0.019923
-0.077699 0.019878
-0.077704 0.019832
-0.077709 0.019787
-0.077715 0.019741
-0.07772 0.019696
-0.077725 0.019651
-0.077731 0.019606
-0.077736 0.019561
-0.077741 0.019516
-0.077746 0.019471
-0.077752 0.019426
-0.077757 0.019382
-0.077762 0.019337
-0.077768 0.019293
-0.077773 0.019249
-0.077778 0.019204
-0.077784 0.01916
-0.077789 0.019116
-0.077794 0.019072
-0.077799 0.019029
-0.077805 0.018985
-0.07781 0.018941
-0.077815 0.018898
-0.077821 0.018855
-0.077826 0.018811
-0.077831 0.018768
-0.077836 0.018725
-0.077842 0.018682
-0.077847 0.018639
-0.077852 0.018596
-0.077858 0.018554
-0.077863 0.018511
-0.077868 0.018469
-0.077873 0.018426
-0.077879 0.018384
-0.077884 0.018342
-0.077889 0.0183
-0.077894 0.018258
-0.0779 0.018216
-0.077905 0.018174
-0.07791 0.018132
-0.077916 0.01809
-0.077921 0.018049
-0.077926 0.018007
-0.077931 0.017966
-0.077937 0.017925
-0.077942 0.017884
-0.077947 0.017843
-0.077952 0.017802
-0.077958 0.017761
-0.077963 0.01772
-0.077968 0.017679
-0.077973 0.017639
-0.077979 0.017598
-0.077984 0.017558
-0.077989 0.017517
-0.077994 0.017477
-0.078 0.017437
-0.078005 0.017397
-0.07801 0.017357
-0.078015 0.017317
-0.078021 0.017277
-0.078026 0.017238
-0.078031 0.017198
-0.078036 0.017159
-0.078042 0.017119
-0.078047 0.01708
-0.078052 0.017041
-0.078057 0.017001
-0.078063 0.016962
-0.078068 0.016923
-0.078073 0.016884
-0.078078 0.016846
-0.078084 0.016807
-0.078089 0.016768
-0.078094 0.01673
-0.078099 0.016691
-0.078104 0.016653
-0.07811 0.016615
-0.078115 0.016577
-0.07812 0.016538
-0.078125 0.0165
-0.078131 0.016463
-0.078136 0.016425
-0.078141 0.016387
-0.078146 0.016349
-0.078151 0.016312
-0.078157 0.016274
-0.078162 0.016237
-0.078167 0.016199
-0.078172 0.016162
-0.078178 0.016125
-0.078183 0.016088
-0.078188 0.016051
-0.078193 0.016014
-0.078198 0.015977
-0.078204 0.015941
-0.078209 0.015904
-0.078214 0.015867
-0.078219 0.015831
-0.078224 0.015794
-0.07823 0.015758
-0.078235 0.015722
-0.07824 0.015686
-0.078245 0.01565
-0.07825 0.015614
-0.078256 0.015578
-0.078261 0.015542
-0.078266 0.015506
-0.078271 0.015471
-0.078276 0.015435
-0.078282 0.015399
-0.078287 0.015364
-0.078292 0.015329
-0.078297 0.015293
-0.078302 0.015258
-0.078308 0.015223
-0.078313 0.015188
-0.078318 0.015153
-0.078323 0.015118
-0.078328 0.015084
-0.078334 0.015049
-0.078339 0.015014
-0.078344 0.01498
-0.078349 0.014945
-0.078354 0.014911
-0.078359 0.014877
-0.078365 0.014842
-0.07837 0.014808
-0.078375 0.014774
-0.07838 0.01474
-0.078385 0.014706
-0.07839 0.014672
-0.078396 0.014639
-0.078401 0.014605
-0.078406 0.014571
-0.078411 0.014538
-0.078416 0.014504
-0.078422 0.014471
-0.078427 0.014438
-0.078432 0.014404
-0.078437 0.014371
-0.078442 0.014338
-0.078447 0.014305
-0.078452 0.014272
-0.078458 0.014239
-0.078463 0.014207
-0.078468 0.014174
-0.078473 0.014141
-0.078478 0.014109
-0.078483 0.014076
-0.078489 0.014044
-0.078494 0.014012
-0.078499 0.013979
-0.078504 0.013947
-0.078509 0.013915
-0.078514 0.013883
-0.078519 0.013851
-0.078525 0.013819
-0.07853 0.013787
-0.078535 0.013756
-0.07854 0.013724
-0.078545 0.013692
-0.07855 0.013661
-0.078555 0.013629
-0.078561 0.013598
-0.078566 0.013567
-0.078571 0.013535
-0.078576 0.013504
-0.078581 0.013473
-0.078586 0.013442
-0.078591 0.013411
-0.078597 0.01338
-0.078602 0.013349
-0.078607 0.013319
-0.078612 0.013288
-0.078617 0.013257
-0.078622 0.013227
-0.078627 0.013196
-0.078632 0.013166
-0.078638 0.013136
-0.078643 0.013105
-0.078648 0.013075
-0.078653 0.013045
-0.078658 0.013015
-0.078663 0.012985
-0.078668 0.012955
-0.078673 0.012925
-0.078679 0.012896
-0.078684 0.012866
-0.078689 0.012836
-0.078694 0.012807
-0.078699 0.012777
-0.078704 0.012748
-0.078709 0.012718
-0.078714 0.012689
-0.078719 0.01266
-0.078725 0.012631
-0.07873 0.012602
-0.078735 0.012572
-0.07874 0.012544
-0.078745 0.012515
-0.07875 0.012486
-0.078755 0.012457
-0.07876 0.012428
-0.078765 0.0124
-0.07877 0.012371
-0.078776 0.012343
-0.078781 0.012314
-0.078786 0.012286
-0.078791 0.012257
-0.078796 0.012229
-0.078801 0.012201
-0.078806 0.012173
-0.078811 0.012145
-0.078816 0.012117
-0.078821 0.012089
-0.078827 0.012061
-0.078832 0.012033
-0.078837 0.012005
-0.078842 0.011978
-0.078847 0.01195
-0.078852 0.011923
-0.078857 0.011895
-0.078862 0.011868
-0.078867 0.01184
-0.078872 0.011813
-0.078877 0.011786
-0.078882 0.011759
-0.078887 0.011732
-0.078893 0.011704
-0.078898 0.011677
-0.078903 0.011651
-0.078908 0.011624
-0.078913 0.011597
-0.078918 0.01157
-0.078923 0.011543
-0.078928 0.011517
-0.078933 0.01149
-0.078938 0.011464
-0.078943 0.011437
-0.078948 0.011411
-0.078953 0.011385
-0.078958 0.011358
-0.078964 0.011332
-0.078969 0.011306
-0.078974 0.01128
-0.078979 0.011254
-0.078984 0.011228
-0.078989 0.011202
-0.078994 0.011176
-0.078999 0.01115
-0.079004 0.011125
-0.079009 0.011099
-0.079014 0.011073
-0.079019 0.011048
-0.079024 0.011022
-0.079029 0.010997
-0.079034 0.010972
-0.079039 0.010946
-0.079044 0.010921
-0.079049 0.010896
-0.079054 0.010871
-0.07906 0.010846
-0.079065 0.010821
-0.07907 0.010796
-0.079075 0.010771
-0.07908 0.010746
-0.079085 0.010721
-0.07909 0.010696
-0.079095 0.010672
-0.0791 0.010647
-0.079105 0.010622
-0.07911 0.010598
-0.079115 0.010573
-0.07912 0.010549
-0.079125 0.010525
-0.07913 0.0105
-0.079135 0.010476
-0.07914 0.010452
-0.079145 0.010428
-0.07915 0.010404
-0.079155 0.01038
-0.07916 0.010356
-0.079165 0.010332
-0.07917 0.010308
-0.079175 0.010284
-0.07918 0.010261
-0.079185 0.010237
-0.07919 0.010213
-0.079195 0.01019
-0.0792 0.010166
-0.079205 0.010143
-0.07921 0.010119
-0.079215 0.010096
-0.07922 0.010073
-0.079225 0.010049
-0.07923 0.010026
-0.079235 0.010003
-0.07924 0.0099799
-0.079245 0.0099568
-0.07925 0.0099338
-0.079255 0.0099109
-0.07926 0.009888
-0.079265 0.0098652
-0.07927 0.0098424
-0.079276 0.0098197
-0.079281 0.009797
-0.079286 0.0097744
-0.079291 0.0097518
-0.079296 0.0097293
-0.079301 0.0097068
-0.079305 0.0096844
-0.07931 0.009662
-0.079315 0.0096397
-0.07932 0.0096174
-0.079325 0.0095952
-0.07933 0.009573
-0.079335 0.0095509
-0.07934 0.0095289
-0.079345 0.0095068
-0.07935 0.0094849
-0.079355 0.009463
-0.07936 0.0094411
-0.079365 0.0094193
-0.07937 0.0093975
-0.079375 0.0093758
-0.07938 0.0093542
-0.079385 0.0093326
-0.07939 0.009311
-0.079395 0.0092895
-0.0794 0.009268
-0.079405 0.0092466
-0.07941 0.0092252
-0.079415 0.0092039
-0.07942 0.0091826
-0.079425 0.0091614
-0.07943 0.0091403
-0.079435 0.0091191
-0.07944 0.0090981
-0.079445 0.009077
-0.07945 0.0090561
-0.079455 0.0090351
-0.07946 0.0090143
-0.079465 0.0089934
-0.07947 0.0089726
-0.079475 0.0089519
-0.07948 0.0089312
-0.079485 0.0089106
-0.07949 0.00889
-0.079495 0.0088694
-0.0795 0.0088489
-0.079505 0.0088285
-0.07951 0.0088081
-0.079515 0.0087877
-0.079519 0.0087674
-0.079524 0.0087471
-0.079529 0.0087269
-0.079534 0.0087067
-0.079539 0.0086866
-0.079544 0.0086665
-0.079549 0.0086465
-0.079554 0.0086265
-0.079559 0.0086065
-0.079564 0.0085866
-0.079569 0.0085668
-0.079574 0.008547
-0.079579 0.0085272
-0.079584 0.0085075
-0.079589 0.0084878
-0.079594 0.0084682
-0.079599 0.0084486
-0.079604 0.0084291
-0.079609 0.0084096
-0.079614 0.0083901
-0.079618 0.0083707
-0.079623 0.0083514
-0.079628 0.0083321
-0.079633 0.0083128
-0.079638 0.0082936
-0.079643 0.0082744
-0.079648 0.0082552
-0.079653 0.0082362
-0.079658 0.0082171
-0.079663 0.0081981
-0.079668 0.0081791
-0.079673 0.0081602
-0.079678 0.0081413
-0.079683 0.0081225
-0.079688 0.0081037
-0.079692 0.008085
-0.079697 0.0080663
-0.079702 0.0080476
-0.079707 0.008029
-0.079712 0.0080104
-0.079717 0.0079919
-0.079722 0.0079734
-0.079727 0.007955
-0.079732 0.0079365
-0.079737 0.0079182
-0.079742 0.0078999
-0.079747 0.0078816
-0.079751 0.0078634
-0.079756 0.0078452
-0.079761 0.007827
-0.079766 0.0078089
-0.079771 0.0077908
-0.079776 0.0077728
-0.079781 0.0077548
-0.079786 0.0077369
-0.079791 0.007719
-0.079796 0.0077011
-0.079801 0.0076833
-0.079805 0.0076655
-0.07981 0.0076478
-0.079815 0.0076301
-0.07982 0.0076124
-0.079825 0.0075948
-0.07983 0.0075772
-0.079835 0.0075597
-0.07984 0.0075422
-0.079845 0.0075247
-0.07985 0.0075073
-0.079854 0.0074899
-0.079859 0.0074726
-0.079864 0.0074553
-0.079869 0.007438
-0.079874 0.0074208
-0.079879 0.0074036
-0.079884 0.0073865
-0.079889 0.0073694
-0.079894 0.0073523
-0.079898 0.0073353
-0.079903 0.0073183
-0.079908 0.0073014
-0.079913 0.0072845
-0.079918 0.0072676
-0.079923 0.0072508
-0.079928 0.007234
-0.079933 0.0072172
-0.079938 0.0072005
-0.079942 0.0071839
-0.079947 0.0071672
-0.079952 0.0071506
-0.079957 0.0071341
-0.079962 0.0071176
-0.079967 0.0071011
-0.079972 0.0070846
-0.079977 0.0070682
-0.079981 0.0070519
-0.079986 0.0070355
-0.079991 0.0070192
-0.079996 0.007003
-0.080001 0.0069868
-0.080006 0.0069706
-0.080011 0.0069544
-0.080016 0.0069383
-0.08002 0.0069222
-0.080025 0.0069062
-0.08003 0.0068902
-0.080035 0.0068743
-0.08004 0.0068583
-0.080045 0.0068424
-0.08005 0.0068266
-0.080054 0.0068108
-0.080059 0.006795
-0.080064 0.0067793
-0.080069 0.0067636
-0.080074 0.0067479
-0.080079 0.0067323
-0.080084 0.0067167
-0.080088 0.0067011
-0.080093 0.0066856
-0.080098 0.0066701
-0.080103 0.0066546
-0.080108 0.0066392
-0.080113 0.0066238
-0.080117 0.0066085
-0.080122 0.0065932
-0.080127 0.0065779
-0.080132 0.0065627
-0.080137 0.0065474
-0.080142 0.0065323
-0.080147 0.0065171
-0.080151 0.006502
-0.080156 0.006487
-0.080161 0.0064719
-0.080166 0.0064569
-0.080171 0.006442
-0.080176 0.006427
-0.08018 0.0064121
-0.080185 0.0063973
-0.08019 0.0063825
-0.080195 0.0063677
-0.0802 0.0063529
-0.080205 0.0063382
-0.080209 0.0063235
-0.080214 0.0063088
-0.080219 0.0062942
-0.080224 0.0062796
-0.080229 0.0062651
-0.080234 0.0062505
-0.080238 0.0062361
-0.080243 0.0062216
-0.080248 0.0062072
-0.080253 0.0061928
-0.080258 0.0061784
-0.080263 0.0061641
-0.080267 0.0061498
-0.080272 0.0061356
-0.080277 0.0061213
-0.080282 0.0061071
-0.080287 0.006093
-0.080291 0.0060789
-0.080296 0.0060648
-0.080301 0.0060507
-0.080306 0.0060367
-0.080311 0.0060227
-0.080316 0.0060087
-0.08032 0.0059948
-0.080325 0.0059809
-0.08033 0.005967
-0.080335 0.0059532
-0.08034 0.0059394
-0.080344 0.0059256
-0.080349 0.0059118
-0.080354 0.0058981
-0.080359 0.0058845
-0.080364 0.0058708
-0.080368 0.0058572
-0.080373 0.0058436
-0.080378 0.0058301
-0.080383 0.0058165
-0.080388 0.005803
-0.080392 0.0057896
-0.080397 0.0057762
-0.080402 0.0057628
-0.080407 0.0057494
-0.080412 0.005736
-0.080416 0.0057227
-0.080421 0.0057095
-0.080426 0.0056962
-0.080431 0.005683
-0.080436 0.0056698
-0.08044 0.0056567
-0.080445 0.0056436
-0.08045 0.0056305
-0.080455 0.0056174
-0.080459 0.0056044
-0.080464 0.0055914
-0.080469 0.0055784
-0.080474 0.0055654
-0.080479 0.0055525
-0.080483 0.0055396
-0.080488 0.0055268
-0.080493 0.005514
-0.080498 0.0055012
-0.080503 0.0054884
-0.080507 0.0054757
-0.080512 0.005463
-0.080517 0.0054503
-0.080522 0.0054376
-0.080526 0.005425
-0.080531 0.0054124
-0.080536 0.0053999
-0.080541 0.0053873
-0.080546 0.0053748
-0.08055 0.0053624
-0.080555 0.0053499
-0.08056 0.0053375
-0.080565 0.0053251
-0.080569 0.0053128
-0.080574 0.0053004
-0.080579 0.0052881
-0.080584 0.0052759
-0.080588 0.0052636
-0.080593 0.0052514
-0.080598 0.0052392
-0.080603 0.005227
-0.080607 0.0052149
-0.080612 0.0052028
-0.080617 0.0051907
-0.080622 0.0051787
-0.080626 0.0051666
-0.080631 0.0051547
-0.080636 0.0051427
-0.080641 0.0051307
-0.080646 0.0051188
-0.08065 0.005107
-0.080655 0.0050951
-0.08066 0.0050833
-0.080665 0.0050715
-0.080669 0.0050597
-0.080674 0.0050479
-0.080679 0.0050362
-0.080684 0.0050245
-0.080688 0.0050129
-0.080693 0.0050012
-0.080698 0.0049896
-0.080702 0.004978
-0.080707 0.0049665
-0.080712 0.0049549
-0.080717 0.0049434
-0.080721 0.0049319
-0.080726 0.0049205
-0.080731 0.0049091
-0.080736 0.0048977
-0.08074 0.0048863
-0.080745 0.0048749
-0.08075 0.0048636
-0.080755 0.0048523
-0.080759 0.004841
-0.080764 0.0048298
-0.080769 0.0048186
-0.080774 0.0048074
-0.080778 0.0047962
-0.080783 0.0047851
-0.080788 0.004774
-0.080792 0.0047629
-0.080797 0.0047518
-0.080802 0.0047408
-0.080807 0.0047298
-0.080811 0.0047188
-0.080816 0.0047078
-0.080821 0.0046969
-0.080826 0.004686
-0.08083 0.0046751
-0.080835 0.0046642
-0.08084 0.0046534
-0.080844 0.0046426
-0.080849 0.0046318
-0.080854 0.004621
-0.080859 0.0046103
-0.080863 0.0045996
-0.080868 0.0045889
-0.080873 0.0045782
-0.080877 0.0045676
-0.080882 0.004557
-0.080887 0.0045464
-0.080892 0.0045358
-0.080896 0.0045253
-0.080901 0.0045148
-0.080906 0.0045043
-0.08091 0.0044938
-0.080915 0.0044834
-0.08092 0.0044729
-0.080925 0.0044626
-0.080929 0.0044522
-0.080934 0.0044418
-0.080939 0.0044315
-0.080943 0.0044212
-0.080948 0.0044109
-0.080953 0.0044007
-0.080957 0.0043905
-0.080962 0.0043802
-0.080967 0.0043701
-0.080972 0.0043599
-0.080976 0.0043498
-0.080981 0.0043397
-0.080986 0.0043296
-0.08099 0.0043195
-0.080995 0.0043095
-0.081 0.0042995
-0.081004 0.0042895
-0.081009 0.0042795
-0.081014 0.0042695
-0.081018 0.0042596
-0.081023 0.0042497
-0.081028 0.0042398
-0.081033 0.00423
-0.081037 0.0042201
-0.081042 0.0042103
-0.081047 0.0042005
-0.081051 0.0041908
-0.081056 0.004181
-0.081061 0.0041713
-0.081065 0.0041616
-0.08107 0.0041519
-0.081075 0.0041423
-0.081079 0.0041326
-0.081084 0.004123
-0.081089 0.0041134
-0.081093 0.0041039
-0.081098 0.0040943
-0.081103 0.0040848
-0.081107 0.0040753
-0.081112 0.0040658
-0.081117 0.0040564
-0.081121 0.004047
-0.081126 0.0040375
-0.081131 0.0040281
-0.081135 0.0040188
-0.08114 0.0040094
-0.081145 0.0040001
-0.081149 0.0039908
-0.081154 0.0039815
-0.081159 0.0039723
-0.081163 0.003963
-0.081168 0.0039538
-0.081173 0.0039446
-0.081177 0.0039354
-0.081182 0.0039263
-0.081187 0.0039171
-0.081191 0.003908
-0.081196 0.0038989
-0.081201 0.0038899
-0.081205 0.0038808
-0.08121 0.0038718
-0.081215 0.0038628
-0.081219 0.0038538
-0.081224 0.0038448
-0.081229 0.0038359
-0.081233 0.003827
-0.081238 0.0038181
-0.081243 0.0038092
-0.081247 0.0038003
-0.081252 0.0037915
-0.081257 0.0037827
-0.081261 0.0037738
-0.081266 0.0037651
-0.08127 0.0037563
-0.081275 0.0037476
-0.08128 0.0037388
-0.081284 0.0037301
-0.081289 0.0037215
-0.081294 0.0037128
-0.081298 0.0037042
-0.081303 0.0036955
-0.081308 0.0036869
-0.081312 0.0036784
-0.081317 0.0036698
-0.081322 0.0036613
-0.081326 0.0036527
-0.081331 0.0036442
-0.081335 0.0036358
-0.08134 0.0036273
-0.081345 0.0036189
-0.081349 0.0036104
-0.081354 0.003602
-0.081359 0.0035936
-0.081363 0.0035853
-0.081368 0.0035769
-0.081372 0.0035686
-0.081377 0.0035603
-0.081382 0.003552
-0.081386 0.0035437
-0.081391 0.0035355
-0.081396 0.0035273
-0.0814 0.0035191
-0.081405 0.0035109
-0.081409 0.0035027
-0.081414 0.0034945
-0.081419 0.0034864
-0.081423 0.0034783
-0.081428 0.0034702
-0.081433 0.0034621
-0.081437 0.003454
-0.081442 0.003446
-0.081446 0.003438
-0.081451 0.00343
-0.081456 0.003422
-0.08146 0.003414
-0.081465 0.0034061
-0.081469 0.0033981
-0.081474 0.0033902
-0.081479 0.0033823
-0.081483 0.0033745
-0.081488 0.0033666
-0.081493 0.0033588
-0.081497 0.0033509
-0.081502 0.0033431
-0.081506 0.0033353
-0.081511 0.0033276
-0.081516 0.0033198
-0.08152 0.0033121
-0.081525 0.0033044
-0.081529 0.0032967
-0.081534 0.003289
-0.081539 0.0032814
-0.081543 0.0032737
-0.081548 0.0032661
-0.081552 0.0032585
-0.081557 0.0032509
-0.081562 0.0032433
-0.081566 0.0032358
-0.081571 0.0032282
-0.081575 0.0032207
-0.08158 0.0032132
-0.081585 0.0032057
-0.081589 0.0031983
-0.081594 0.0031908
-0.081598 0.0031834
-0.081603 0.003176
-0.081607 0.0031686
-0.081612 0.0031612
-0.081617 0.0031538
-0.081621 0.0031465
-0.081626 0.0031391
-0.08163 0.0031318
-0.081635 0.0031245
-0.08164 0.0031172
-0.081644 0.00311
-0.081649 0.0031027
-0.081653 0.0030955
-0.081658 0.0030883
-0.081662 0.0030811
-0.081667 0.0030739
-0.081672 0.0030667
-0.081676 0.0030596
-0.081681 0.0030525
-0.081685 0.0030454
-0.08169 0.0030383
-0.081695 0.0030312
-0.081699 0.0030241
-0.081704 0.0030171
-0.081708 0.00301
-0.081713 0.003003
-0.081717 0.002996
-0.081722 0.002989
-0.081727 0.0029821
-0.081731 0.0029751
-0.081736 0.0029682
-0.08174 0.0029613
-0.081745 0.0029544
-0.081749 0.0029475
-0.081754 0.0029406
-0.081758 0.0029338
-0.081763 0.0029269
-0.081768 0.0029201
-0.081772 0.0029133
-0.081777 0.0029065
-0.081781 0.0028997
-0.081786 0.002893
-0.08179 0.0028862
-0.081795 0.0028795
-0.0818 0.0028728
-0.081804 0.0028661
-0.081809 0.0028594
-0.081813 0.0028527
-0.081818 0.0028461
-0.081822 0.0028395
-0.081827 0.0028328
-0.081831 0.0028262
-0.081836 0.0028196
-0.08184 0.0028131
-0.081845 0.0028065
-0.08185 0.0028
-0.081854 0.0027934
-0.081859 0.0027869
-0.081863 0.0027804
-0.081868 0.0027739
-0.081872 0.0027675
-0.081877 0.002761
-0.081881 0.0027546
-0.081886 0.0027482
-0.08189 0.0027418
-0.081895 0.0027354
-0.0819 0.002729
-0.081904 0.0027226
-0.081909 0.0027163
-0.081913 0.0027099
-0.081918 0.0027036
-0.081922 0.0026973
-0.081927 0.002691
-0.081931 0.0026847
-0.081936 0.0026785
-0.08194 0.0026722
-0.081945 0.002666
-0.081949 0.0026598
-0.081954 0.0026536
-0.081959 0.0026474
-0.081963 0.0026412
-0.081968 0.0026351
-0.081972 0.0026289
-0.081977 0.0026228
-0.081981 0.0026167
-0.081986 0.0026106
-0.08199 0.0026045
-0.081995 0.0025984
-0.081999 0.0025923
-0.082004 0.0025863
-0.082008 0.0025802
-0.082013 0.0025742
-0.082017 0.0025682
-0.082022 0.0025622
-0.082026 0.0025563
-0.082031 0.0025503
-0.082035 0.0025443
-0.08204 0.0025384
-0.082044 0.0025325
-0.082049 0.0025266
-0.082053 0.0025207
-0.082058 0.0025148
-0.082063 0.0025089
-0.082067 0.0025031
-0.082072 0.0024972
-0.082076 0.0024914
-0.082081 0.0024856
-0.082085 0.0024798
-0.08209 0.002474
-0.082094 0.0024682
-0.082099 0.0024625
-0.082103 0.0024567
-0.082108 0.002451
-0.082112 0.0024453
-0.082117 0.0024396
-0.082121 0.0024339
-0.082126 0.0024282
-0.08213 0.0024225
-0.082135 0.0024169
-0.082139 0.0024112
-0.082144 0.0024056
-0.082148 0.0024
-0.082153 0.0023944
-0.082157 0.0023888
-0.082162 0.0023832
-0.082166 0.0023777
-0.082171 0.0023721
-0.082175 0.0023666
-0.08218 0.0023611
-0.082184 0.0023555
-0.082189 0.00235
-0.082193 0.0023446
-0.082198 0.0023391
-0.082202 0.0023336
-0.082207 0.0023282
-0.082211 0.0023227
-0.082216 0.0023173
-0.08222 0.0023119
-0.082225 0.0023065
-0.082229 0.0023011
-0.082233 0.0022958
-0.082238 0.0022904
-0.082242 0.0022851
-0.082247 0.0022797
-0.082251 0.0022744
-0.082256 0.0022691
-0.08226 0.0022638
-0.082265 0.0022585
-0.082269 0.0022532
-0.082274 0.002248
-0.082278 0.0022427
-0.082283 0.0022375
-0.082287 0.0022323
-0.082292 0.002227
-0.082296 0.0022218
-0.082301 0.0022167
-0.082305 0.0022115
-0.08231 0.0022063
-0.082314 0.0022012
-0.082319 0.002196
-0.082323 0.0021909
-0.082328 0.0021858
-0.082332 0.0021807
-0.082336 0.0021756
-0.082341 0.0021705
-0.082345 0.0021654
-0.08235 0.0021604
-0.082354 0.0021553
-0.082359 0.0021503
-0.082363 0.0021453
-0.082368 0.0021403
-0.082372 0.0021353
-0.082377 0.0021303
-0.082381 0.0021253
-0.082386 0.0021203
-0.08239 0.0021154
-0.082394 0.0021104
-0.082399 0.0021055
-0.082403 0.0021006
-0.082408 0.0020957
-0.082412 0.0020908


==> ParetoWealth_Plotting/finPlot_A100_r0.75_t800000_runs200_binSize50.txt <==
-0.10796 0.0053499
-0.10609 0.0107
-0.10423 0.0107
-0.10236 0.0214
-0.10049 0.0321
-0.098618 0.069549
-0.096749 0.11235
-0.09488 0.23005
-0.093011 0.2354
-0.091142 0.35309
-0.089272 0.54569
-0.087403 0.75434
-0.085534 0.95229
-0.083665 1.4017
-0.081796 1.8083
-0.079926 2.2577
-0.078057 2.798
-0.076188 3.0869
-0.074319 3.8412
-0.07245 4.7721
-0.07058 5.4302
-0.068711 6.2862
-0.066842 7.1047
-0.064973 7.7467
-0.063104 8.0249
-0.061235 8.9665
-0.059365 10.036
-0.057496 10.486
-0.055627 11.358
-0.053758 11.748
-0.051889 11.604
-0.050019 12.15
-0.04815 12.524
-0.046281 12.813
-0.044412 12.899
-0.042543 13.065
-0.040673 12.915
-0.038804 12.941
-0.036935 12.519
-0.035066 12.706
-0.033197 12.123
-0.031328 11.989
-0.029458 11.358
-0.027589 11.015
-0.02572 10.587
-0.023851 9.7957
-0.021982 9.7048
-0.020112 9.9669
-0.018243 9.0253
-0.016374 9.0414
-0.014505 8.1533
-0.012636 8.0891
-0.010767 7.6557
-0.0088973 7.0619
-0.0070281 6.8533
-0.005159 6.7142
-0.0032898 6.1417
-0.0014206 6.131
0.0004486 5.5479
0.0023178 5.045
0.004187 4.9219
0.0060562 4.6705
0.0079253 4.51
0.0097945 4.2318
0.011664 3.8947
0.013533 3.9643
0.015402 3.3812
0.017271 3.2421
0.01914 3.3009
0.02101 2.9639
0.022879 2.8676
0.024748 2.8569
0.026617 2.5519
0.028486 2.6268
0.030356 2.461
0.032225 2.1293
0.034094 2.1186
0.035963 1.8939
0.037832 1.9848
0.039702 1.926
0.041571 1.9688
0.04344 1.8939
0.045309 1.621
0.047178 1.5889
0.049047 1.5515
0.050917 1.284
0.052786 1.2947
0.054655 1.1984
0.056524 1.1449
0.058393 1.1395
0.060263 1.2144
0.062132 1.086
0.064001 1.193
0.06587 1.0272
0.067739 0.92019
0.069608 0.89879
0.071478 0.89344
0.073347 0.88809
0.075216 0.80249
0.077085 0.99509
0.078954 0.78109
0.080824 0.81319
0.082693 0.78109
0.084562 0.64199
0.086431 0.68479
0.0883 0.59919
0.09017 0.62059
0.092039 0.64734
0.093908 0.58314
0.095777 0.54569
0.097646 0.48149
0.099515 0.52964
0.10138 0.54569
0.10325 0.52964
0.10512 0.48684
0.10699 0.54569
0.10886 0.42799
0.11073 0.42264
0.1126 0.49219
0.11447 0.40659
0.11634 0.39589
0.11821 0.46009
0.12008 0.41729
0.12195 0.36379
0.12381 0.2996
0.12568 0.37984
0.12755 0.43869
0.12942 0.34774
0.13129 0.37984
0.13316 0.30495
0.13503 0.2568
0.1369 0.35309
0.13877 0.2782
0.14064 0.35309
0.14251 0.2568
0.14438 0.3317
0.14625 0.321
0.14811 0.1819
0.14998 0.26215
0.15185 0.28355
0.15372 0.27285
0.15559 0.2675
0.15746 0.214
0.15933 0.21935
0.1612 0.28355
0.16307 0.1926
0.16494 0.2033
0.16681 0.21935
0.16868 0.21935
0.17054 0.15515
0.17241 0.19795
0.17428 0.1926
0.17615 0.2033
0.17802 0.27285
0.17989 0.20865
0.18176 0.1498
0.18363 0.1498
0.1855 0.1926
0.18737 0.2033
0.18924 0.20865
0.19111 0.20865
0.19297 0.1819
0.19484 0.15515
0.19671 0.21935
0.19858 0.16585
0.20045 0.1284
0.20232 0.1819
0.20419 0.090949
0.20606 0.107
0.20793 0.14445
0.2098 0.16585
0.21167 0.17655
0.21354 0.1177
0.2154 0.12305
0.21727 0.1284
0.21914 0.13375
0.22101 0.11235
0.22288 0.064199
0.22475 0.096299
0.22662 0.10165
0.22849 0.12305
0.23036 0.085599
0.23223 0.11235
0.2341 0.1177
0.23597 0.12305
0.23784 0.096299
0.2397 0.096299
0.24157 0.085599
0.24344 0.080249
0.24531 0.096299
0.24718 0.1498
0.24905 0.1177
0.25092 0.096299
0.25279 0.090949
0.25466 0.058849
0.25653 0.048149
0.2584 0.064199
0.26027 0.1284
0.26213 0.064199
0.264 0.069549
0.26587 0.064199
0.26774 0.069549
0.26961 0.048149
0.27148 0.090949
0.27335 0.069549
0.27522 0.10165
0.27709 0.090949
0.27896 0.074899
0.28083 0.064199
0.2827 0.069549
0.28456 0.096299
0.28643 0.064199
0.2883 0.080249
0.29017 0.069549
0.29204 0.058849
0.29391 0.069549
0.29578 0.10165
0.29765 0.048149
0.29952 0.064199
0.30139 0.037449
0.30326 0.037449
0.30513 0.042799
0.307 0.085599
0.30886 0.064199
0.31073 0.053499
0.3126 0.058849
0.31447 0.037449
0.31634 0.0321
0.31821 0.048149
0.32008 0.042799
0.32195 0.064199
0.32382 0.053499
0.32569 0.042799
0.32756 0.042799
0.32943 0.048149
0.33129 0.042799
0.33316 0.064199
0.33503 0.037449
0.3369 0.048149
0.33877 0.053499
0.34064 0.0321
0.34251 0.058849
0.34438 0.037449
0.34625 0.053499
0.34812 0.042799
0.34999 0.037449
0.35186 0.048149
0.35372 0.042799
0.35559 0.0321
0.35746 0.053499
0.35933 0.02675
0.3612 0.053499
0.36307 0.042799
0.36494 0.042799
0.36681 0.02675
0.36868 0.042799
0.37055 0.02675
0.37242 0.042799
0.37429 0.0214
0.37615 0.042799
0.37802 0.042799
0.37989 0.037449
0.38176 0.053499
0.38363 0.037449
0.3855 0.053499
0.38737 0.037449
0.38924 0.0214
0.39111 0.042799
0.39298 0.0321
0.39485 0.048149
0.39672 0.042799
0.39859 0.0321
0.40045 0.01605
0.40232 0.0321
0.40419 0.0321
0.40606 0.037449
0.40793 0.0214
0.4098 0.0321
0.41167 0.02675
0.41354 0.0214
0.41541 0.0321
0.41728 0.01605
0.41915 0.0321
0.42102 0.0321
0.42288 0.037449
0.42475 0.037449
0.42662 0.053499
0.42849 0.02675
0.43036 0.01605
0.43223 0.048149
0.4341 0.01605
0.43597 0.02675
0.43784 0.0214
0.43971 0.048149
0.44158 0.01605
0.44345 0.042799
0.44531 0.0321
0.44718 0.0321
0.44905 0.0214
0.45092 0.0053499
0.45279 0.0107
0.45466 0.058849
0.45653 0.01605
0.4584 0.0107
0.46027 0.0053499
0.46214 0.0214
0.46401 0.0214
0.46588 0.042799
0.46775 0.053499
0.46961 0.0053499
0.47148 0.01605
0.47335 0.037449
0.47522 0.02675
0.47709 0.0214
0.47896 0.0214
0.48083 0.0107
0.4827 0.0214
0.48457 0.0107
0.48644 0.02675
0.48831 0.01605
0.49018 0.02675
0.49204 0.01605
0.49391 0.01605
0.49578 0.0321
0.49765 0.01605
0.49952 0.0214
0.50139 0.037449
0.50326 0.0107
0.50513 0.037449
0.507 0.0107
0.50887 0.0107
0.51074 0.02675
0.51261 0.01605
0.51447 0.0107
0.51634 0.0053499
0.51821 0.0214
0.52008 0.0107
0.52195 0.0053499
0.52382 0.0321
0.52569 0.01605
0.52756 0.0214
0.52943 0.048149
0.5313 0.02675
0.53317 0.01605
0.53504 0.042799
0.5369 0.0214
0.53877 0.0053499
0.54064 0.0214
0.54251 0.0214
0.54438 0.01605
0.54625 0.02675
0.54812 0.02675
0.54999 0.02675
0.55186 0.0107
0.55373 0.0107
0.5556 0
0.55747 0.037449
0.55934 0.0321
0.5612 0.0214
0.56307 0.0214
0.56494 0.0053499
0.56681 0.01605
0.56868 0.02675
0.57055 0.0214
0.57242 0.0214
0.57429 0.0214
0.57616 0.0214
0.57803 0.02675
0.5799 0.0321
0.58177 0.02675
0.58363 0.0214
0.5855 0.0053499
0.58737 0.01605
0.58924 0.0214
0.59111 0
0.59298 0.0107
0.59485 0.01605
0.59672 0.02675
0.59859 0
0.60046 0.02675
0.60233 0.0214
0.6042 0.0053499
0.60606 0.01605
0.60793 0.0321
0.6098 0.01605
0.61167 0.0214
0.61354 0.0107
0.61541 0.0053499
0.61728 0.01605
0.61915 0.01605
0.62102 0.0107
0.62289 0.0321
0.62476 0.0107
0.62663 0.0053499
0.6285 0.0214
0.63036 0.0107
0.63223 0.02675
0.6341 0
0.63597 0.02675
0.63784 0.0053499
0.63971 0.01605
0.64158 0.02675
0.64345 0.048149
0.64532 0.0107
0.64719 0.01605
0.64906 0.0214
0.65093 0.01605
0.65279 0.01605
0.65466 0.0107
0.65653 0.01605
0.6584 0.0053499
0.66027 0.0107
0.66214 0.0107
0.66401 0.01605
0.66588 0.01605
0.66775 0.0214
0.66962 0.0107
0.67149 0.0321
0.67336 0.0053499
0.67522 0.01605
0.67709 0.02675
0.67896 0
0.68083 0.0053499
0.6827 0.0053499
0.68457 0.0214
0.68644 0.0214
0.68831 0.0107
0.69018 0
0.69205 0.0107
0.69392 0.02675
0.69579 0.0214
0.69765 0.0214
0.69952 0.0053499
0.70139 0.0053499
0.70326 0.0107
0.70513 0.0214
0.707 0.0321
0.70887 0.0053499
0.71074 0.0107
0.71261 0.01605
0.71448 0.01605
0.71635 0.0107
0.71822 0.0107
0.72009 0.0214
0.72195 0.0321
0.72382 0.0053499
0.72569 0.0107
0.72756 0.0214
0.72943 0
0.7313 0.0107
0.73317 0.0107
0.73504 0.0214
0.73691 0.01605
0.73878 0.0107
0.74065 0.037449
0.74252 0
0.74438 0.0053499
0.74625 0.02675
0.74812 0.01605
0.74999 0.0214
0.75186 0.01605
0.75373 0.0053499
0.7556 0.0107
0.75747 0.0053499
0.75934 0.0053499
0.76121 0.0053499
0.76308 0.01605
0.76495 0.0214
0.76681 0.01605
0.76868 0.0053499
0.77055 0.0053499
0.77242 0.0107
0.77429 0
0.77616 0.01605
0.77803 0.0053499
0.7799 0.0107
0.78177 0
0.78364 0.0214
0.78551 0.0053499
0.78738 0.0107
0.78925 0.0107
0.79111 0.0053499
0.79298 0.0053499
0.79485 0.0321
0.79672 0.0053499
0.79859 0.01605
0.80046 0.0053499
0.80233 0.0107
0.8042 0.01605
0.80607 0
0.80794 0.0107
0.80981 0.0053499
0.81168 0.01605
0.81354 0.0214
0.81541 0.01605
0.81728 0.0214
0.81915 0.0053499
0.82102 0.0053499
0.82289 0.0107
0.82476 0.0107
0.82663 0.0053499
0.8285 0.0214
0.83037 0.0053499
0.83224 0.01605
0.83411 0.01605
0.83597 0
0.83784 0.0107
0.83971 0.01605
0.84158 0.0053499
0.84345 0
0.84532 0.0107
0.84719 0.01605
0.84906 0.01605
0.85093 0
0.8528 0.0107
0.85467 0
0.85654 0.0107
0.8584 0
0.86027 0.01605
0.86214 0.0053499
0.86401 0.0053499
0.86588 0.02675
0.86775 0
0.86962 0.0053499
0.87149 0.0053499
0.87336 0.0107
0.87523 0.01605
0.8771 0.0107
0.87897 0.0107
0.88084 0.0053499
0.8827 0.0053499
0.88457 0
0.88644 0.0107
0.88831 0.02675
0.89018 0.0053499
0.89205 0.01605
0.89392 0.0053499
0.89579 0
0.89766 0.0107
0.89953 0.0053499
0.9014 0.0107
0.90327 0
0.90513 0.0053499
0.907 0.0107
0.90887 0.0107
0.91074 0.0053499
0.91261 0.01605
0.91448 0.0053499
0.91635 0.01605
0.91822 0.0107
0.92009 0.0107
0.92196 0.0053499
0.92383 0.01605
0.9257 0.0107
0.92756 0.0053499
0.92943 0.0107
0.9313 0.0107
0.93317 0
0.93504 0
0.93691 0.0053499
0.93878 0.0053499
0.94065 0.0107
0.94252 0.01605
0.94439 0.0214
0.94626 0.0053499
0.94813 0.01605
0.95 0.0053499
0.95186 0.0053499
0.95373 0
0.9556 0.0107
0.95747 0.0053499
0.95934 0.01605
0.96121 0.0053499
0.96308 0.01605
0.96495 0.0107
0.96682 0.01605
0.96869 0.01605
0.97056 0.01605
0.97243 0.0053499
0.97429 0.01605
0.97616 0.0053499
0.97803 0.0214
0.9799 0.0053499
0.98177 0
0.98364 0.0107
0.98551 0.01605
0.98738 0.0214
0.98925 0.0214
0.99112 0.0107
0.99299 0.0053499
0.99486 0.0053499
0.99672 0.0107
0.99859 0.0053499
1.0005 0.0107
1.0023 0.0214
1.0042 0.0107
1.0061 0
1.0079 0.0107
1.0098 0.0053499
1.0117 0
1.0135 0.0053499
1.0154 0.0214
1.0173 0
1.0192 0.01605
1.021 0.0053499
1.0229 0.0053499
1.0248 0
1.0266 0.0107
1.0285 0
1.0304 0.0053499
1.0322 0.0053499
1.0341 0.0107
1.036 0.0053499
1.0378 0.02675
1.0397 0.0053499
1.0416 0
1.0435 0.0107
1.0453 0.0053499
1.0472 0.01605
1.0491 0.01605
1.0509 0.0107
1.0528 0.0107
1.0547 0
1.0565 0.0107
1.0584 0.0107
1.0603 0.0053499
1.0621 0.0107
1.064 0.0107
1.0659 0.0107
1.0678 0.0053499
1.0696 0.0107
1.0715 0.0053499
1.0734 0
1.0752 0.0107
1.0771 0.01605
1.079 0.0107
1.0808 0
1.0827 0.0107
1.0846 0.0107
1.0864 0.0053499
1.0883 0.0107
1.0902 0.0053499
1.0921 0
1.0939 0.0053499
1.0958 0.0053499
1.0977 0.01605
1.0995 0.0053499
1.1014 0.0107
1.1033 0.01605
1.1051 0.0107
1.107 0.01605
1.1089 0
1.1107 0.0053499
1.1126 0.0107
1.1145 0.0053499
1.1164 0
1.1182 0.0107
1.1201 0
1.122 0.0107
1.1238 0.0214
1.1257 0.0053499
1.1276 0.0107
1.1294 0
1.1313 0.01605
1.1332 0
1.135 0.0053499
1.1369 0
1.1388 0.0053499
1.1407 0
1.1425 0.0053499
1.1444 0.0107
1.1463 0
1.1481 0.0107
1.15 0.01605
1.1519 0.0053499
1.1537 0.0053499
1.1556 0.0053499
1.1575 0.0107
1.1593 0.01605
1.1612 0
1.1631 0
1.165 0.0053499
1.1668 0
1.1687 0.0053499
1.1706 0.0053499
1.1724 0.0214
1.1743 0.0107
1.1762 0.0053499
1.178 0.0107
1.1799 0.0107
1.1818 0.0053499
1.1836 0.0053499
1.1855 0.0053499
1.1874 0.0053499
1.1893 0.0053499
1.1911 0.0107
1.193 0.0053499
1.1949 0.01605
1.1967 0.0053499
1.1986 0.0107
1.2005 0.0107
1.2023 0.01605
1.2042 0.01605
1.2061 0.0053499
1.2079 0.0107
1.2098 0.0053499
1.2117 0.0107
1.2136 0.0107
1.2154 0.01605
1.2173 0.0214
1.2192 0
1.221 0
1.2229 0.01605
1.2248 0.0107
1.2266 0.0053499
1.2285 0
1.2304 0.0214
1.2322 0.0053499
1.2341 0.0107
1.236 0.01605
1.2378 0.0053499
1.2397 0.0053499
1.2416 0.0053499
1.2435 0.0107
1.2453 0.02675
1.2472 0.0107
1.2491 0.0053499
1.2509 0.0053499
1.2528 0
1.2547 0.0107
1.2565 0.0053499
1.2584 0
1.2603 0.0107
1.2621 0
1.264 0.0107
1.2659 0
1.2678 0.0053499
1.2696 0.0107
1.2715 0.01605
1.2734 0
1.2752 0.0107
1.2771 0.0053499
1.279 0.0214
1.2808 0
1.2827 0.0053499
1.2846 0.0053499
1.2864 0
1.2883 0.01605
1.2902 0.0053499
1.2921 0.0214
1.2939 0
1.2958 0.0107
1.2977 0.0214
1.2995 0.0107
1.3014 0.0053499
1.3033 0.01605
1.3051 0.01605
1.307 0.01605
1.3089 0
1.3107 0.0053499
1.3126 0
1.3145 0.0053499
1.3164 0
1.3182 0.0053499
1.3201 0.01605
1.322 0.0053499
1.3238 0.0053499
1.3257 0
1.3276 0.0053499
1.3294 0
1.3313 0.0107
1.3332 0.01605
1.335 0.01605
1.3369 0
1.3388 0
1.3407 0.0107
1.3425 0.0107
1.3444 0
1.3463 0
1.3481 0
1.35 0
1.3519 0.0107
1.3537 0
1.3556 0
1.3575 0
1.3593 0.0107
1.3612 0
1.3631 0
1.365 0
1.3668 0
1.3687 0.0053499
1.3706 0.0107
1.3724 0
1.3743 0.0053499
1.3762 0
1.378 0.0107
1.3799 0.0053499
1.3818 0.0053499
1.3836 0
1.3855 0
1.3874 0.0053499
1.3893 0
1.3911 0.0053499
1.393 0.0053499
1.3949 0
1.3967 0.0053499
1.3986 0
1.4005 0.0107
1.4023 0.0053499
1.4042 0
1.4061 0.0053499
1.4079 0
1.4098 0.0107
1.4117 0.0107
1.4136 0.01605
1.4154 0.0107
1.4173 0.0053499
1.4192 0.0053499
1.421 0.0107
1.4229 0
1.4248 0.0107
1.4266 0.0053499
1.4285 0.0053499
1.4304 0
1.4322 0.0053499
1.4341 0
1.436 0
1.4379 0
1.4397 0.01605
1.4416 0.0107
1.4435 0
1.4453 0
1.4472 0.0053499
1.4491 0
1.4509 0.0107
1.4528 0.0053499
1.4547 0.0053499
1.4565 0
1.4584 0.0053499
1.4603 0
1.4622 0.0053499
1.464 0.0053499
1.4659 0
1.4678 0.0107
1.4696 0.0214
1.4715 0.0053499
1.4734 0.0053499
1.4752 0.0053499
1.4771 0
1.479 0
1.4808 0.0053499
1.4827 0
1.4846 0
1.4865 0
1.4883 0.0107
1.4902 0.0107
1.4921 0.0107
1.4939 0.0053499
1.4958 0.0107
1.4977 0.0053499
1.4995 0.0053499
1.5014 0.0107
1.5033 0.0053499
1.5051 0.0053499
1.507 0.0053499
1.5089 0.0053499
1.5108 0
1.5126 0.01605
1.5145 0
1.5164 0.01605
1.5182 0.0053499
1.5201 0
1.522 0
1.5238 0
1.5257 0.0053499
1.5276 0.0053499
1.5294 0.0053499
1.5313 0
1.5332 0.0053499
1.5351 0.0107
1.5369 0.01605
1.5388 0.0107
1.5407 0.0053499
1.5425 0.01605
1.5444 0
1.5463 0.0053499
1.5481 0
1.55 0.0107
1.5519 0.0214
1.5537 0.0053499
1.5556 0
1.5575 0.0053499
1.5593 0
1.5612 0.0107
1.5631 0.0053499
1.565 0
1.5668 0.0107
1.5687 0.0053499
1.5706 0
1.5724 0
1.5743 0.0053499
1.5762 0
1.578 0.0053499
1.5799 0.0053499
1.5818 0
1.5836 0
1.5855 0.0053499
1.5874 0.0053499
1.5893 0
1.5911 0.0107
1.593 0.0107
1.5949 0.0053499
1.5967 0.0107
1.5986 0
1.6005 0.0107
1.6023 0
1.6042 0.0053499
1.6061 0.0053499
1.6079 0.0053499
1.6098 0
1.6117 0.0053499
1.6136 0
1.6154 0.01605
1.6173 0
1.6192 0
1.621 0
1.6229 0.0053499
1.6248 0
1.6266 0.0053499
1.6285 0.01605
1.6304 0
1.6322 0.0053499
1.6341 0.0053499
1.636 0
1.6379 0.0107
1.6397 0
1.6416 0.0107
1.6435 0.0053499
1.6453 0.0107
1.6472 0.0107
1.6491 0.0053499
1.6509 0.0107
1.6528 0
1.6547 0.0053499
1.6565 0.0053499
1.6584 0
1.6603 0.01605
1.6622 0.0053499
1.664 0
1.6659 0.0107
1.6678 0
1.6696 0.0053499
1.6715 0.0053499
1.6734 0
1.6752 0.0053499
1.6771 0.0107
1.679 0
1.6808 0.0053499
1.6827 0
1.6846 0.01605
1.6865 0
1.6883 0.0053499
1.6902 0.0053499
1.6921 0
1.6939 0.0053499
1.6958 0.0053499
1.6977 0.0053499
1.6995 0.0053499
1.7014 0.0107
1.7033 0
1.7051 0.0053499
1.707 0.01605
1.7089 0
1.7108 0
1.7126 0
1.7145 0
1.7164 0
1.7182 0.0107
1.7201 0
1.722 0.0053499
1.7238 0.0053499
1.7257 0.0107
1.7276 0
1.7294 0.0053499
1.7313 0.0053499
1.7332 0
1.7351 0.0053499
1.7369 0.0214
1.7388 0
1.7407 0.0107
1.7425 0.0053499
1.7444 0.01605
1.7463 0.0053499
1.7481 0.0053499
1.75 0.0107
1.7519 0.0107
1.7537 0.0053499
1.7556 0.0053499
1.7575 0.0107
1.7594 0.0107
1.7612 0.0053499
1.7631 0
1.765 0.0053499
1.7668 0.0107
1.7687 0
1.7706 0.0107
1.7724 0
1.7743 0
1.7762 0
1.778 0.0053499
1.7799 0
1.7818 0.01605
1.7837 0.0053499
1.7855 0
1.7874 0
1.7893 0
1.7911 0.0053499
1.793 0.01605
1.7949 0
1.7967 0
1.7986 0.0053499
1.8005 0.0053499
1.8023 0
1.8042 0
1.8061 0
1.808 0.0053499
1.8098 0.0053499
1.8117 0.0053499
1.8136 0.0053499
1.8154 0.0053499
1.8173 0.01605
1.8192 0.0053499
1.821 0.0053499
1.8229 0
1.8248 0.0107
1.8266 0
1.8285 0
1.8304 0
1.8323 0.0053499
1.8341 0.0053499
1.836 0
1.8379 0
1.8397 0.0053499
1.8416 0
1.8435 0.0107
1.8453 0
1.8472 0
1.8491 0
1.8509 0.0053499
1.8528 0
1.8547 0
1.8566 0.0053499
1.8584 0.0107
1.8603 0
1.8622 0
1.864 0.0107
1.8659 0
1.8678 0.0053499
1.8696 0
1.8715 0
1.8734 0
1.8752 0.0107
1.8771 0.0053499
1.879 0
1.8808 0
1.8827 0
1.8846 0
1.8865 0
1.8883 0
1.8902 0
1.8921 0
1.8939 0.0053499
1.8958 0.0053499
1.8977 0
1.8995 0.0107
1.9014 0.0053499
1.9033 0
1.9051 0
1.907 0.0053499
1.9089 0.0053499
1.9108 0
1.9126 0.01605
1.9145 0.01605
1.9164 0.0053499
1.9182 0.0107
1.9201 0.01605
1.922 0.0053499
1.9238 0
1.9257 0.0053499
1.9276 0
1.9294 0.0053499
1.9313 0.0053499
1.9332 0.0053499
1.9351 0
1.9369 0.0053499
1.9388 0
1.9407 0
1.9425 0.0053499
1.9444 0.0053499
1.9463 0.0053499
1.9481 0
1.95 0.0053499
1.9519 0
1.9537 0
1.9556 0
1.9575 0
1.9594 0
1.9612 0.0053499
1.9631 0
1.965 0
1.9668 0
1.9687 0
1.9706 0
1.9724 0
1.9743 0
1.9762 0.0053499
1.978 0
1.9799 0
1.9818 0
1.9837 0
1.9855 0
1.9874 0.0053499
1.9893 0
1.9911 0.0053499
1.993 0
1.9949 0
1.9967 0
1.9986 0.0053499
2.0005 0
2.0023 0.0107
2.0042 0.0107
2.0061 0
2.008 0
2.0098 0
2.0117 0
2.0136 0.0053499
2.0154 0
2.0173 0.0053499
2.0192 0.0107
2.021 0
2.0229 0
2.0248 0
2.0266 0
2.0285 0
2.0304 0
2.0323 0.0053499
2.0341 0
2.036 0
2.0379 0
2.0397 0
2.0416 0
2.0435 0
2.0453 0
2.0472 0
2.0491 0.0053499
2.0509 0.0053499
2.0528 0
2.0547 0
2.0566 0
2.0584 0
2.0603 0
2.0622 0
2.064 0
2.0659 0.0053499
2.0678 0
2.0696 0.0053499
2.0715 0
2.0734 0.0053499
2.0752 0
2.0771 0
2.079 0
2.0809 0
2.0827 0
2.0846 0
2.0865 0.0053499
2.0883 0.0053499
2.0902 0
2.0921 0
2.0939 0
2.0958 0
2.0977 0
2.0995 0
2.1014 0.0053499
2.1033 0
2.1052 0
2.107 0
2.1089 0
2.1108 0
2.1126 0
2.1145 0
2.1164 0
2.1182 0
2.1201 0
2.122 0.0107
2.1238 0
2.1257 0
2.1276 0
2.1295 0
2.1313 0
2.1332 0
2.1351 0.0053499
2.1369 0.0053499
2.1388 0
2.1407 0
2.1425 0.0053499
2.1444 0
2.1463 0.0053499
2.1481 0
2.15 0
2.1519 0.0053499
2.1538 0
2.1556 0
2.1575 0
2.1594 0.0053499
2.1612 0.0053499
2.1631 0
2.165 0.0053499
2.1668 0
2.1687 0
2.1706 0.0053499
2.1724 0
2.1743 0
2.1762 0
2.1781 0
2.1799 0.0053499
2.1818 0
2.1837 0.0053499
2.1855 0
2.1874 0.0107
2.1893 0
2.1911 0
2.193 0
2.1949 0
2.1967 0
2.1986 0
2.2005 0
2.2023 0
2.2042 0
2.2061 0
2.208 0
2.2098 0
2.2117 0
2.2136 0.0053499
2.2154 0.0053499
2.2173 0.0053499
2.2192 0
2.221 0
2.2229 0
2.2248 0
2.2266 0
2.2285 0
2.2304 0
2.2323 0
2.2341 0
2.236 0
2.2379 0
2.2397 0.0053499
2.2416 0
2.2435 0
2.2453 0
2.2472 0
2.2491 0.0053499
2.2509 0.0053499
2.2528 0
2.2547 0
2.2566 0
2.2584 0
2.2603 0
2.2622 0
2.264 0
2.2659 0
2.2678 0
2.2696 0
2.2715 0
2.2734 0
2.2752 0
2.2771 0
2.279 0
2.2809 0
2.2827 0
2.2846 0.0053499
2.2865 0
2.2883 0
2.2902 0
2.2921 0
2.2939 0
2.2958 0
2.2977 0.0053499
2.2995 0
2.3014 0.0053499
2.3033 0
2.3052 0.0107
2.307 0
2.3089 0
2.3108 0
2.3126 0
2.3145 0
2.3164 0
2.3182 0
2.3201 0
2.322 0
2.3238 0
2.3257 0
2.3276 0
2.3295 0
2.3313 0
2.3332 0
2.3351 0
2.3369 0
2.3388 0
2.3407 0
2.3425 0.0053499
2.3444 0
2.3463 0
2.3481 0
2.35 0
2.3519 0
2.3538 0.0053499
2.3556 0
2.3575 0
2.3594 0
2.3612 0
2.3631 0
2.365 0
2.3668 0
2.3687 0.0053499
2.3706 0
2.3724 0
2.3743 0
2.3762 0
2.3781 0
2.3799 0
2.3818 0
2.3837 0
2.3855 0
2.3874 0
2.3893 0
2.3911 0
2.393 0
2.3949 0
2.3967 0
2.3986 0
2.4005 0
2.4024 0
2.4042 0
2.4061 0
2.408 0
2.4098 0
2.4117 0
2.4136 0
2.4154 0.0053499
2.4173 0
2.4192 0
2.421 0
2.4229 0
2.4248 0
2.4267 0
2.4285 0
2.4304 0
2.4323 0
2.4341 0
2.436 0
2.4379 0.0107
2.4397 0
2.4416 0
2.4435 0
2.4453 0
2.4472 0
2.4491 0
2.451 0
2.4528 0
2.4547 0
2.4566 0
2.4584 0
2.4603 0.0053499
2.4622 0
2.464 0
2.4659 0
2.4678 0
2.4696 0
2.4715 0
2.4734 0
2.4753 0
2.4771 0
2.479 0
2.4809 0
2.4827 0
2.4846 0
2.4865 0
2.4883 0
2.4902 0
2.4921 0
2.4939 0
2.4958 0
2.4977 0
2.4996 0.0053499
2.5014 0
2.5033 0
2.5052 0.0053499
2.507 0
2.5089 0
2.5108 0
2.5126 0
2.5145 0
2.5164 0.0053499
2.5182 0
2.5201 0
2.522 0
2.5238 0
2.5257 0
2.5276 0.0053499
2.5295 0
2.5313 0.0053499
2.5332 0
2.5351 0
2.5369 0
2.5388 0
2.5407 0
2.5425 0
2.5444 0
2.5463 0.0053499
2.5481 0
2.55 0
2.5519 0
2.5538 0
2.5556 0
2.5575 0
2.5594 0
2.5612 0
2.5631 0
2.565 0
2.5668 0
2.5687 0
2.5706 0
2.5724 0
2.5743 0
2.5762 0
2.5781 0
2.5799 0
2.5818 0
2.5837 0
2.5855 0
2.5874 0
2.5893 0
2.5911 0
2.593 0
2.5949 0
2.5967 0
2.5986 0
2.6005 0
2.6024 0
2.6042 0
2.6061 0
2.608 0
2.6098 0
2.6117 0
2.6136 0
2.6154 0
2.6173 0
2.6192 0
2.621 0
2.6229 0
2.6248 0
2.6267 0
2.6285 0
2.6304 0
2.6323 0
2.6341 0
2.636 0
2.6379 0
2.6397 0
2.6416 0
2.6435 0
2.6453 0
2.6472 0
2.6491 0
2.651 0
2.6528 0
2.6547 0
2.6566 0
2.6584 0
2.6603 0
2.6622 0
2.664 0
2.6659 0
2.6678 0
2.6696 0
2.6715 0
2.6734 0
2.6753 0
2.6771 0
2.679 0
2.6809 0
2.6827 0
2.6846 0
2.6865 0
2.6883 0
2.6902 0
2.6921 0
2.6939 0
2.6958 0
2.6977 0
2.6996 0
2.7014 0
2.7033 0
2.7052 0
2.707 0
2.7089 0
2.7108 0
2.7126 0
2.7145 0
2.7164 0
2.7182 0
2.7201 0
2.722 0.0053499


==> ParetoWealth_Plotting/infPlot_r0.25_t1000000.txt <==
1 600338
2 99765
3 28503
4 10742
5 4673
6 2435
7 1274
8 773
9 436
10 343
11 214
12 136
13 92
14 76
15 57
16 36
17 24
18 24
19 9
20 17
21 14
22 11
23 12
24 4
25 7
26 6
27 2
28 5
29 1
30 4
31 2
33 3
34 1
35 2
38 2
39 1
40 1
43 1
45 1
51 1
56 1


==> ParetoWealth_Plotting/infPlot_r0.25_t2000000.txt <==
1 1199824
2 200393
3 57066
4 21525
5 9519
6 4842
7 2670
8 1437
9 892
10 570
11 392
12 253
13 205
14 134
15 97
16 89
17 59
18 38
19 36
20 29
21 17
22 15
23 15
24 10
25 9
26 7
27 10
28 11
29 10
30 5
31 4
32 4
33 1
34 1
35 4
37 1
38 2
39 2
40 1
41 2
44 2
47 2
50 1
54 1
58 1


==> ParetoWealth_Plotting/infPlot_r0.25_t4000000.txt <==
68 1
1 2398458
2 400042
3 114496
4 42682
5 19110
6 9546
7 5276
8 3065
9 1820
10 1212
11 795
12 543
13 410
14 307
15 220
16 142
17 119
18 88
19 76
20 47
21 43
22 33
23 33
24 29
25 16
26 16
27 13
28 8
29 11
30 5
31 3
32 8
33 7
34 4
35 6
36 8
37 3
38 5
39 2
40 5
41 2
42 2
43 2
44 1
46 1
47 2
48 5
50 1
77 1
52 1
71 1
54 2
55 1
59 1
60 1


==> ParetoWealth_Plotting/infPlot_r0.25_t8000000.txt <==
1 4800696
2 800879
3 228311
4 85159
5 38114
6 19108
7 10517
8 6113
9 3748
10 2353
11 1564
12 1112
13 802
14 546
15 427
16 343
17 241
18 182
19 126
20 123
21 83
22 68
23 49
24 49
25 37
26 36
27 28
28 21
29 22
30 16
31 17
32 5
33 6
34 11
35 6
36 9
37 6
38 6
39 2
40 3
41 2
42 6
43 3
44 2
45 2
46 1
47 4
48 1
49 3
50 1
51 3
52 1
53 1
54 1
55 1
81 1
57 2
91 1
74 1
84 1


==> ParetoWealth_Plotting/infPlot_r0.50_t1000000.txt <==
1 334190
2 82882
3 33387
4 16569
5 9562
6 5926
7 4035
8 2769
9 2089
10 1446
11 1144
12 904
13 762
14 599
15 531
16 428
17 320
18 314
19 241
20 203
21 188
22 178
23 140
24 107
25 119
26 89
27 96
28 72
29 85
30 62
31 62
32 64
33 46
34 44
35 52
36 40
37 40
38 22
39 37
40 30
41 37
42 32
43 22
44 18
45 23
46 7
47 22
48 18
49 22
50 15
51 10
52 10
53 16
54 10
55 13
56 11
57 8
58 6
59 13
60 9
61 11
62 6
63 9
64 10
65 8
66 5
67 5
68 5
69 5
70 8
71 6
72 5
73 2
74 4
75 5
76 4
77 8
78 6
79 4
80 4
81 5
82 4
83 2
84 5
85 1
86 2
87 3
88 4
90 1
91 3
92 1
93 2
95 4
96 2
97 1
100 2
102 2
103 3
104 2
105 2
106 1
107 1
108 1
109 1
110 1
624 1
113 2
114 1
302 1
116 2
117 3
120 1
121 3
126 1
127 1
128 1
386 1
131 1
133 2
134 2
135 5
136 2
137 3
138 2
139 1
397 1
142 3
144 2
145 1
151 1
152 1
154 1
260 1
160 1
161 1
163 1
167 1
168 1
170 1
690 1
691 1
181 1
186 1
187 2
190 1
191 1
194 1
289 1
384 1
201 1
203 1
210 2
274 1
474 1
257 1
479 1
226 1
178 1
232 1
233 1
1943 1
382 1
340 1
511 1


==> ParetoWealth_Plotting/infPlot_r0.50_t2000000.txt <==
1 666206
2 166781
3 66944
4 33169
5 19134
6 11852
7 8038
8 5489
9 4022
10 3048
11 2325
12 1791
13 1487
14 1208
15 933
16 853
17 691
18 553
19 518
20 414
21 400
534 1
23 281
24 260
25 253
26 189
27 198
28 162
29 148
30 126
31 136
32 119
33 114
34 97
35 70
36 86
37 89
38 64
39 61
40 67
41 51
42 52
43 39
44 34
45 37
46 41
47 48
48 30
49 36
50 17
51 23
52 30
53 16
54 19
55 21
56 20
57 22
58 27
59 19
60 17
61 13
62 18
63 16
64 11
65 18
66 8
67 8
68 5
69 8
70 14
71 13
72 8
73 10
74 11
75 10
76 9
77 9
78 10
79 7
80 7
81 7
82 7
83 8
596 1
85 11
86 5
87 4
88 4
89 4
90 5
91 3
92 2
93 1
94 1
95 3
96 6
97 5
98 4
99 2
100 3
101 7
102 3
615 1
104 1
105 3
106 4
107 1
108 3
109 2
110 3
111 2
112 1
113 4
114 2
115 1
116 1
117 4
118 2
119 5
120 3
121 1
122 2
123 1
380 1
125 1
126 1
127 1
128 2
129 2
258 1
131 1
132 1
22 357
134 3
135 1
136 2
1673 1
138 2
139 2
141 3
142 2
143 2
144 1
145 2
146 1
147 2
148 3
149 1
150 2
152 2
155 2
157 2
158 1
159 2
160 2
418 1
338 1
165 1
318 1
167 3
168 2
103 5
355 1
172 2
174 3
345 1
177 2
270 1
179 3
180 1
181 1
182 1
183 1
184 1
189 1
190 1
191 1
193 2
194 2
195 1
452 1
453 1
966 1
199 1
456 1
202 2
203 1
204 1
206 1
207 1
984 1
210 1
211 1
724 1
214 2
137 2
432 1
260 1
219 1
220 1
221 1
459 1
224 2
321 1
377 1
227 1
337 2
741 1
231 1
232 1
233 1
335 1
310 1
339 1
333 1
248 1
84 11
250 2
298 1
252 1
253 2
276 1


==> ParetoWealth_Plotting/infPlot_r0.50_t4000000.txt <==
1 1333788
2 334606
3 133597
4 66500
5 37835
6 24015
7 15723
8 11169
9 8111
10 5964
11 4628
12 3662
13 3038
14 2375
15 1942
16 1626
17 1350
18 1205
19 1010
20 882
21 764
22 658
23 575
24 512
25 429
26 401
27 337
28 325
29 296
30 249
31 232
32 235
33 213
34 193
547 1
36 135
37 142
38 116
39 138
40 109
41 113
42 103
43 107
44 91
45 82
46 83
47 65
48 62
49 62
50 61
51 52
52 47
53 54
54 46
55 43
56 35
57 33
58 34
59 36
60 43
573 1
62 32
63 36
64 39
65 19
66 25
67 32
68 21
69 33
70 19
583 1
72 18
73 27
74 13
75 15
76 16
77 15
78 14
591 1
80 20
81 7
82 12
83 16
84 13
85 10
86 10
87 15
88 9
89 14
90 11
91 16
92 7
93 14
94 10
95 8
96 11
97 9
98 5
99 9
100 7
101 14
102 2
103 4
104 7
105 11
106 9
107 5
108 4
109 10
110 7
111 6
112 5
113 5
114 7
115 6
116 1
117 7
118 5
119 7
120 7
121 2
122 4
123 1
124 6
125 2
126 3
639 1
128 5
129 2
130 3
131 2
132 7
133 2
135 4
136 6
137 3
138 5
139 4
140 4
141 7
142 1
143 6
144 2
145 1
146 2
147 6
148 5
150 1
151 5
664 1
153 2
154 2
155 5
156 2
157 1
159 2
160 3
161 1
162 2
619 1
164 2
166 1
167 1
169 2
170 1
171 4
173 2
176 1
178 2
181 2
183 1
184 1
186 4
188 1
701 1
190 3
191 1
192 1
193 1
194 1
197 1
199 2
200 1
201 2
203 4
205 2
209 1
210 1
211 1
212 2
213 1
218 2
219 2
220 1
221 1
222 1
226 2
229 1
231 1
234 3
235 1
237 1
239 1
240 3
242 1
243 1
189 3
248 1
250 1
127 3
252 1
253 1
254 1
255 1
257 1
258 2
262 1
269 1
272 1
273 1
275 1
284 1
287 1
1312 1
801 1
292 1
295 1
297 2
299 1
301 1
826 1
315 2
35 161
321 1
834 1
326 1
340 1
342 1
344 1
348 1
358 1
359 2
362 1
364 1
61 27
3440 1
369 1
372 1
379 1
384 1
396 1
152 3
406 1
409 1
2628 1
71 16
436 1
439 1
956 1
446 1
447 1
463 1
163 2
79 13
481 1
484 1
493 1
499 1


==> ParetoWealth_Plotting/infPlot_r0.50_t8000000.txt <==
1 2666075
2 666251
3 266728
4 133697
5 76300
6 47576
7 31718
8 22261
9 16179
10 12163
11 9350
12 7263
13 5985
14 4749
15 3992
16 3285
17 2691
18 2397
19 2037
20 1769
21 1470
22 1320
23 1081
24 1040
25 931
26 782
27 721
28 668
29 605
30 544
31 486
32 452
33 423
34 380
35 322
36 297
37 304
38 253
39 273
40 209
41 230
42 187
43 177
44 175
45 156
46 146
47 138
48 129
49 135
50 126
51 129
52 97
53 110
54 96
55 93
56 88
57 86
58 75
59 73
60 62
61 65
62 66
63 60
64 62
65 54
66 63
67 45
68 49
69 48
70 47
71 35
72 35
73 39
74 25
75 38
76 28
77 44
78 31
79 33
80 31
81 27
82 22
83 26
84 27
85 27
86 21
87 24
88 22
89 24
90 17
91 21
92 17
93 26
94 14
95 21
96 17
97 18
98 18
99 17
100 17
101 29
102 10
103 15
104 12
105 17
106 5
107 21
108 15
109 26
110 11
111 12
112 5
113 10
114 7
115 14
116 11
117 12
118 5
119 9
120 8
121 10
122 10
123 4
124 10
125 8
126 8
127 9
128 7
129 11
130 6
131 8
132 5
133 4
134 2
135 5
136 9
137 5
138 9
139 5
140 2
141 5
142 6
143 4
144 5
145 3
146 3
147 5
148 6
149 8
150 7
151 2
152 5
153 5
154 4
155 3
156 5
157 2
158 3
159 3
160 4
161 1
162 4
163 5
164 1
165 3
678 1
167 4
168 4
169 1
170 3
171 5
172 3
173 2
174 1
175 2
176 3
177 5
178 3
179 3
180 1
181 1
182 5
183 4
184 2
185 4
186 3
187 2
188 4
190 3
191 2
192 2
193 4
194 6
195 1
196 2
197 3
198 2
199 1
200 3
201 1
203 2
204 2
205 3
206 2
207 1
208 1
209 2
210 1
213 1
214 2
216 2
217 2
218 2
219 1
220 3
719 1
222 3
223 2
523 1
226 2
227 1
229 4
230 1
231 5
232 1
233 1
234 2
235 2
236 1
237 2
238 1
239 2
240 2
241 1
242 1
243 1
244 3
245 1
246 1
247 3
248 3
249 1
763 1
252 1
254 1
255 2
257 1
259 2
262 1
265 1
266 2
268 1
2317 1
270 1
272 1
273 1
274 1
275 1
277 1
729 1
280 3
281 1
283 1
284 2
285 2
798 1
287 2
288 2
534 2
293 1
298 1
299 1
1538 1
302 2
304 1
305 1
707 1
307 2
308 1
820 1
607 1
315 1
321 1
834 1
323 1
325 1
327 1
1119 1
332 2
333 1
339 1
340 2
341 1
343 1
1008 1
860 1
570 1
351 1
352 1
356 1
359 1
362 1
366 1
879 1
369 1
659 1
885 1
376 1
660 1
380 1
384 1
576 1
388 1
390 1
392 1
749 1
610 1
408 1
412 1
417 1
422 1
938 1
427 2
428 1
1266 1
432 1
438 1
448 1
452 1
454 1
455 1
460 2
467 1
471 1
984 1
591 1
477 1
481 1
482 1
516 1
593 1
488 1
490 1
491 2
496 1
1150 1
502 2
529 1
1019 1
691 1


==> ParetoWealth_Plotting/infPlot_r0.75_t1000000.txt <==
1 142690
2 43011
3 19923
4 11072
5 7079
6 4866
7 3422
8 2697
9 1962
10 1639
11 1287
12 1065
13 881
14 761
15 643
16 553
17 495
18 432
19 404
20 332
21 281
22 295
23 235
24 241
25 193
26 188
27 160
28 164
29 139
30 138
31 142
32 94
33 113
34 110
35 103
36 88
37 72
38 86
39 70
40 76
41 80
42 58
43 55
44 54
45 57
46 51
47 35
48 50
49 48
50 38
51 43
52 35
53 39
54 34
55 24
56 24
57 30
58 30
59 25
60 23
61 32
62 25
63 18
64 30
65 26
66 17
67 19
68 25
69 24
70 22
71 16
72 19
73 22
74 16
75 18
76 14
77 11
78 5
79 14
80 12
81 15
82 12
83 8
84 7
85 10
86 7
87 11
88 12
89 8
90 8
91 15
92 10
93 8
94 7
95 7
96 9
97 10
98 11
99 10
100 5
101 13
102 12
103 6
104 8
105 14
106 6
107 12
108 14
109 11
110 7
111 8
112 6
113 15
114 6
115 4
116 5
117 5
118 6
119 4
120 7
121 11
122 8
123 3
124 4
125 11
126 3
127 6
128 5
129 3
130 3
131 4
132 5
133 2
134 6
135 4
136 3
137 6
138 1
139 4
140 2
141 2
142 3
143 3
144 4
145 4
146 4
147 3
148 1
149 4
150 5
151 3
152 3
153 1
154 3
155 1
156 5
157 3
159 7
160 1
161 3
162 3
163 3
164 1
165 4
166 2
167 2
168 5
169 1
170 3
171 2
172 1
173 3
174 3
175 1
176 1
177 4
178 3
179 1
180 2
181 5
182 2
183 4
184 3
185 1
186 2
187 2
188 3
189 4
190 2
191 2
193 3
194 1
195 2
2244 1
1706 1
1222 1
199 3
200 1
201 1
202 2
203 2
204 1
205 1
206 1
207 1
208 3
209 2
14546 1
212 1
213 3
214 1
215 3
216 4
729 1
218 2
219 2
220 2
221 1
222 1
223 1
720 1
226 2
228 2
940 1
230 1
231 1
639 1
233 1
234 2
235 1
238 3
1116 1
243 3
244 1
245 4
707 1
247 1
248 1
249 2
250 2
251 1
252 1
253 3
254 1
255 1
256 1
640 1
258 2
260 2
513 1
641 1
264 1
265 1
266 1
267 2
12556 1
269 1
1294 1
1581 1
272 1
1083 1
2835 1
196 1
278 2
985 1
280 2
282 3
795 1
284 1
986 1
706 1
287 1
560 1
292 1
646 1
295 2
296 2
298 2
299 1
812 1
302 2
304 1
305 1
308 1
312 1
313 1
314 1
2363 1
316 2
317 1
320 1
321 1
322 1
323 2
326 1
2517 1
333 2
551 1
336 1
337 1
339 1
340 1
343 1
522 1
591 1
4922 1
862 1
1424 1
354 1
355 1
357 1
358 1
1985 1
364 1
365 1
616 1
367 1
371 1
372 1
373 1
268 1
376 1
378 1
379 1
380 1
894 1
661 1
385 1
7853 1
388 1
389 1
577 1
392 1
394 1
396 1
7830 1
11790 1
399 2
400 1
403 1
750 1
406 1
539 1
5251 1
525 1
666 1
414 2
417 1
1442 1
3612 1
582 1
425 1
713 1
428 1
431 1
1459 1
1145 1
438 1
439 1
441 1
1466 1
444 1
712 1
958 1
959 1
1856 1
672 1
454 1
457 1
458 1
462 1
1101 1
2000 1
1490 1
469 1
470 1
473 1
851 1
475 2
2563 1
817 1
1840 1
1207 1
487 1
489 1
951 1
493 2
1930 1
765 2
497 1
518 1
500 1
501 1
1015 1
3273 1
5336 1
509 2
597 1


==> ParetoWealth_Plotting/infPlot_r0.75_t2000000.txt <==
1 285910
2 86261
3 39815
4 22384
5 14012
6 9589
7 6921
8 5117
9 4033
10 3167
11 2598
12 2153
13 1867
14 1457
15 1326
16 1101
17 982
18 854
19 780
20 660
21 540
22 558
23 522
24 448
25 415
26 380
27 363
28 311
29 292
30 252
31 241
32 238
33 240
34 210
35 169
36 160
37 183
38 148
39 120
40 141
41 134
42 128
43 106
2092 1
45 133
46 92
47 112
48 89
49 90
50 89
51 83
52 95
53 78
54 61
55 60
2104 1
57 57
58 58
59 49
60 38
61 40
62 44
63 38
64 50
65 40
66 55
67 49
68 37
69 36
70 36
71 39
72 35
73 30
74 30
75 23
76 27
77 28
78 33
79 42
80 30
81 28
82 29
83 30
84 26
85 21
86 31
87 27
88 19
89 26
90 21
91 22
92 16
93 16
94 25
95 26
96 22
97 25
98 22
99 14
100 14
101 18
102 14
103 24
104 18
105 11
106 8
107 13
108 12
109 6
110 9
111 14
112 11
113 18
114 13
115 16
116 7
117 10
118 16
119 16
120 14
121 6
122 16
123 8
124 12
125 10
126 11
127 12
128 7
129 6
130 9
131 7
132 8
133 7
134 9
135 9
2184 1
137 8
138 10
139 15
140 7
141 10
142 8
143 4
144 6
145 3
146 6
147 6
148 7
149 2
150 6
151 4
152 6
153 7
154 5
155 6
156 3
157 8
158 5
159 5
160 5
161 5
162 5
163 4
164 5
165 4
166 3
167 7
168 2
169 3
170 8
171 3
172 3
173 3
174 2
175 4
176 5
177 1
178 3
179 1
180 10
181 5
182 3
183 2
184 2
185 5
186 3
187 6
188 3
189 3
190 2
191 2
192 3
193 6
194 5
195 5
196 5
197 3
198 6
199 1
200 5
201 3
202 8
203 5
204 1
205 5
206 2
207 4
208 3
209 3
210 1
211 2
212 3
213 4
214 2
215 2
216 5
217 2
219 3
2268 1
221 3
222 1
223 1
224 1
225 2
226 4
228 5
229 2
230 1
231 3
232 2
233 3
234 2
235 4
236 6
237 1
238 2
239 4
241 5
242 1
244 1
245 3
246 1
247 3
248 1
250 2
251 2
252 1
254 2
255 2
256 2
257 1
258 2
259 4
261 3
262 2
263 2
265 3
266 1
267 1
268 3
269 2
272 1
273 3
274 2
275 2
276 2
278 1
279 1
280 3
281 3
282 1
283 1
285 1
287 1
288 1
290 3
291 1
292 1
293 3
294 2
295 2
1320 1
297 2
298 2
300 1
301 3
303 1
304 1
305 1
306 2
307 2
308 1
309 2
310 1
311 1
312 1
313 2
314 2
315 1
316 1
318 3
319 3
320 1
1059 1
328 2
329 1
330 3
332 1
336 1
56 64
338 4
340 3
343 1
344 1
345 1
346 1
347 2
349 1
350 2
353 3
355 1
1380 1
359 1
360 1
3601 1
362 1
6375 1
365 1
367 1
368 2
7275 1
373 1
374 1
375 2
376 1
378 1
382 1
384 1
385 1
387 2
2437 1
1414 1
393 1
394 1
395 1
396 2
397 3
398 1
399 3
400 1
401 1
403 1
404 1
406 1
408 1
2116 1
413 1
414 1
416 1
417 1
418 2
421 2
424 1
429 2
433 1
437 1
438 2
1097 1
440 3
220 3
445 2
447 3
449 1
450 2
451 2
454 1
456 1
457 1
459 1
462 1
463 1
466 1
1491 1
468 1
1243 1
473 1
476 1
477 1
1504 1
481 1
1507 1
1091 1
489 1
44 89
495 2
496 1
501 1
503 1
506 2
4603 1
510 1
513 1
517 1
520 1
522 2
524 1
526 1
528 1
529 1
536 1
537 1
539 1
1565 1
11810 1
551 1
552 3
22059 1
556 1
559 1
564 1
568 1
571 1
574 1
581 2
1633 1
586 1
588 1
1247 1
591 1
594 1
1124 1
606 1
1125 1
1160 1
611 1
623 1
625 1
627 1
628 1
629 1
631 1
632 1
638 1
642 1
3179 1
644 1
1670 1
647 1
649 1
651 1
653 1
1679 1
72131 1
661 1
662 1
1060 1
668 1
1991 1
1709 1
686 2
688 1
2738 1
696 1
705 2
708 1
715 2
1144 1
6867 1
1751 1
732 1
734 1
736 1
737 1
738 1
740 1
741 1
1218 1
3538 1
750 1
751 1
752 1
758 1
762 1
770 1
3846 1
1062 1
780 1
781 1
794 1
795 2
810 1
1159 1
815 1
136 9
819 2
826 1
829 1
831 1
834 1
11096 1
857 1
871 1
1172 1
892 1
893 1
1925 1
904 1
906 1
1053 1
909 1
915 1
13207 1
921 1
932 1
935 1
936 1
1099 1
942 1
1293 1
954 1
1354 1
962 1
967 1
3234 1
983 1
1384 1
1002 1
1007 1
1373 1
1276 1


==> ParetoWealth_Plotting/infPlot_r0.75_t4000000.txt <==
1 571342
2 171324
3 79147
4 44599
5 28321
6 19257
7 13895
8 10451
9 8072
10 6407
11 5117
12 4284
13 3509
14 3065
15 2533
16 2254
17 1929
18 1705
19 1606
20 1361
21 1212
22 1124
23 987
24 898
25 827
26 702
27 711
28 602
29 574
30 553
31 511
32 467
33 452
34 403
35 385
36 361
37 309
38 326
39 299
40 269
41 253
42 230
43 213
44 211
45 217
46 208
47 219
48 173
49 183
2098 1
51 155
52 143
53 141
54 134
55 141
56 145
57 136
58 100
59 117
60 116
61 132
62 86
63 94
64 92
65 89
66 96
67 96
68 84
69 68
70 78
71 70
72 77
73 62
74 75
75 66
76 78
2125 1
78 52
79 52
80 55
81 43
82 44
2131 1
2132 1
85 48
86 50
87 48
88 41
89 40
90 44
91 43
92 44
93 34
94 34
95 43
96 36
97 33
98 42
99 31
100 38
101 32
102 25
103 34
104 28
105 21
106 30
107 29
108 22
109 28
110 25
111 22
112 27
113 21
114 23
115 29
116 22
117 24
118 26
119 19
120 19
121 17
122 15
123 25
124 23
125 19
126 13
127 21
128 16
129 15
130 14
131 12
132 20
133 19
134 14
135 19
136 13
137 21
138 12
139 13
140 9
141 11
142 9
143 20
144 20
145 11
146 3
2195 1
148 18
149 16
150 12
151 16
152 10
153 13
154 10
155 12
156 13
157 12
158 9
159 10
160 8
161 13
162 12
163 13
164 12
165 9
166 15
167 11
168 12
169 7
170 9
171 11
172 12
173 8
174 6
175 6
176 7
177 7
178 6
179 9
180 9
181 5
182 6
183 5
184 12
185 7
186 7
187 7
188 7
189 13
190 8
191 11
192 10
193 8
194 11
195 3
196 7
197 7
198 12
199 10
200 3
201 3
202 6
12491 1
204 4
205 13
206 5
22735 1
208 12
209 4
210 6
211 8
212 8
213 9
214 7
215 7
216 8
217 8
218 3
219 5
220 3
221 8
222 6
223 4
224 8
225 5
226 7
227 4
228 8
229 8
230 4
231 6
232 8
233 3
234 2
235 2
236 1
237 2
238 4
239 7
240 4
241 4
242 3
243 3
244 6
245 5
246 7
247 7
248 6
249 3
250 2
251 5
252 5
254 5
255 2
256 7
257 2
258 4
259 2
260 6
261 3
262 1
263 10
264 4
265 3
266 1
267 4
268 7
269 2
270 4
271 3
272 7
273 3
274 2
275 3
276 3
277 5
278 3
279 1
280 3
281 4
282 5
283 2
284 3
285 3
286 2
287 2
288 4
289 2
2338 1
291 1
292 2
2341 1
294 4
295 8
296 5
297 1
298 2
299 6
300 3
301 4
302 1
303 3
304 4
305 3
306 1
307 2
308 2
309 1
310 2
311 3
312 6
313 2
315 3
316 1
317 2
318 2
319 2
320 2
321 2
322 3
323 1
324 1
325 5
326 3
327 1
328 2
1420 1
330 6
331 2
332 1
333 1
16718 1
335 3
336 2
337 2
338 2
339 2
340 1
341 1
342 2
343 4
344 5
345 2
347 1
348 2
349 1
351 3
352 2
353 1
355 2
356 2
357 3
358 4
360 2
361 2
362 1
419 2
364 6
365 3
366 2
367 3
368 1
369 1
371 2
372 1
373 2
374 4
375 1
377 2
378 1
379 2
380 2
381 1
382 4
383 1
384 1
385 2
386 2
387 1
2436 1
389 3
1414 1
391 2
392 1
393 1
394 1
395 4
396 2
397 1
398 2
399 3
400 1
401 1
403 2
404 1
405 2
407 1
1616 1
1604 1
410 2
412 1
413 1
414 2
415 4
416 2
9634 1
2467 1
3219 1
421 1
424 1
427 2
428 1
429 2
430 1
1437 1
433 1
434 1
435 1
1379 1
1617 1
439 3
441 2
442 1
443 1
444 1
446 1
449 5
450 1
1476 1
453 1
454 1
456 3
457 2
458 2
459 3
460 1
461 3
1100 1
77 69
464 1
465 2
467 1
1492 1
470 2
471 2
472 1
474 1
475 1
476 1
1274 1
479 1
4576 1
481 1
482 1
483 1
4580 1
485 2
486 1
487 1
489 2
1516 2
493 1
5615 1
1719 1
497 1
498 3
83 56
500 2
501 2
502 2
503 1
84 56
506 2
507 2
508 2
510 2
513 1
514 1
515 1
516 1
518 2
519 2
520 1
1688 1
523 1
525 3
526 2
527 1
13840 1
529 1
530 1
531 3
532 1
533 1
534 1
1093 1
538 1
539 1
540 1
541 1
542 1
2591 1
545 2
546 1
548 1
550 3
552 1
1578 1
557 1
558 1
27185 1
1510 1
2611 1
564 1
567 1
1460 1
570 1
571 1
574 1
575 2
576 1
9312 1
579 1
580 1
581 1
4685 1
590 1
591 1
592 1
1204 1
594 2
595 1
1434 1
597 1
563 3
600 2
6745 1
602 1
605 1
606 1
2655 1
2832 1
610 1
611 1
617 1
1282 1
5223 1
620 1
625 1
628 1
629 1
636 1
5296 1
638 1
640 2
642 1
643 1
4454 1
388 2
648 1
1673 1
651 1
656 2
1372 1
1488 1
3465 1
1509 1
664 1
667 1
1033 1
669 2
670 1
671 1
672 1
1136 1
1225 1
1701 1
2648 1
1250 1
682 1
683 1
684 1
685 2
686 1
687 1
693 1
694 2
1481 1
699 1
702 1
2848 1
2001 1
707 1
712 1
2761 1
715 1
290 4
721 1
1747 1
1316 1
4338 1
1808 1
293 3
737 1
1278 1
7505 1
744 1
746 1
749 1
754 2
1082 1
1392 1
1662 1
1587 1
761 1
1151 1
764 1
770 1
1795 1
772 1
774 1
780 1
1788 1
784 1
1103 2
789 1
791 1
792 1
793 1
795 1
798 2
800 1
801 1
804 1
10023 1
809 2
1159 1
1836 1
813 1
1084 1
50 213
1391 1
820 1
823 1
7597 1
607 1
2876 1
830 1
1267 1
839 1
843 1
1165 1
848 1
849 1
1337 1
857 1
858 1
859 2
863 2
1222 1
1890 1
1891 1
869 1
117608 1
5948 1
876 1
878 1
880 1
147 13
1167 1
888 1
893 1
1279 1
2948 1
901 1
905 1
910 1
913 1
920 1
1174 1
922 2
883 1
925 1
926 1
1349 1
929 2
207 11
1254 1
1693 1
944 1
499 2
954 1
958 1
960 1
1111 1
1440 1
971 1
1186 1
1643 1
334 2
203 4
987 1
1189 1
993 1
1459 1
2020 1
3046 1
999 1
2024 1
1007 1
2033 1
4088 1
1020 1


==> ParetoWealth_Plotting/infPlot_r0.75_t8000000.txt <==
1024 1
1 1142650
2 342605
3 158368
4 89199
5 56144
6 38533
7 27442
8 20666
9 15976
10 12755
11 10183
12 8491
13 7062
14 6072
15 5111
16 4451
17 3927
18 3457
43027 1
20 2719
21 2466
22 2249
23 1965
24 1742
25 1646
26 1516
27 1432
28 1250
29 1196
30 1076
31 1003
32 926
33 876
34 801
35 751
36 689
37 640
38 583
39 577
40 568
41 551
42 501
43 463
44 458
45 414
6190 1
4143 1
48 374
49 367
50 368
51 324
52 303
53 306
54 288
55 258
56 271
57 228
58 230
59 233
60 222
61 217
62 202
63 183
64 184
65 182
66 179
67 187
68 163
69 168
3565 1
71 140
72 152
73 157
74 125
75 115
76 119
77 127
78 133
79 120
80 110
81 101
82 88
2131 1
84 91
85 102
86 94
87 88
88 95
89 87
90 89
91 64
92 73
93 85
94 74
95 77
2144 1
97 78
98 73
99 76
100 76
101 66
102 56
103 88
104 59
105 70
106 64
107 55
108 62
109 55
110 46
111 43
112 47
113 46
114 60
19 3076
116 51
2165 1
118 41
119 52
120 44
2169 1
122 42
123 39
124 45
125 42
126 37
127 47
128 39
129 36
130 33
131 32
132 26
133 34
134 29
135 40
136 45
137 27
138 35
139 36
140 34
141 25
142 32
4461 1
144 28
1048 1
2194 1
147 24
148 28
149 27
150 27
151 34
152 29
153 23
154 28
155 22
156 24
157 24
158 21
159 21
160 29
161 24
162 25
6307 1
164 20
165 25
166 23
167 19
168 16
2217 1
170 28
171 22
172 21
173 10
174 23
175 18
176 18
177 17
178 13
179 21
180 23
181 13
182 15
183 20
184 19
185 19
186 25
187 13
188 16
189 13
190 9
191 17
192 10
193 14
194 11
195 14
2244 1
2245 1
198 15
199 15
200 13
201 15
202 13
203 16
204 12
205 14
206 17
207 15
208 17
209 19
210 16
8403 1
212 11
213 14
214 12
215 14
216 17
217 7
218 12
219 5
220 12
221 13
222 13
223 12
224 11
225 8
226 10
227 9
228 10
229 9
230 10
231 10
232 5
233 4
234 8
235 8
236 11
237 8
2286 1
239 6
240 7
241 11
242 10
243 9
244 12
245 9
246 6
247 5
248 9
249 11
250 5
251 6
252 2
253 10
254 8
255 10
256 8
2305 1
258 2
259 5
260 12
261 10
262 9
263 5
264 11
265 10
266 3
267 8
268 8
269 9
270 7
271 5
272 6
273 11
274 10
275 1
276 7
4373 1
278 6
279 4
280 4
281 6
282 11
283 7
284 8
285 4
286 2
287 3
288 5
289 8
290 4
291 6
292 7
293 3
294 3
295 4
296 4
297 5
298 2
299 5
300 3
301 4
6446 1
303 6
304 3
305 8
306 6
307 3
308 2
309 10
2358 1
311 2
312 3
313 6
314 5
315 4
316 4
317 5
318 6
319 5
320 6
321 8
322 3
4419 1
324 4
325 8
326 4
327 3
328 3
329 6
330 5
331 8
332 2
333 9
334 4
2383 1
336 1
1080 1
338 4
339 4
340 5
341 4
342 8
343 2
344 1
346 4
347 4
348 6
349 1
350 3
351 4
352 6
353 2
354 6
355 1
356 6
357 6
358 3
359 3
361 4
362 2
363 1
364 5
2413 1
366 2
367 1
369 4
370 1
371 4
372 4
373 3
374 8
375 6
376 7
377 6
378 5
379 4
380 6
1406 1
383 2
384 5
385 3
386 5
387 3
388 5
389 2
390 1
391 5
392 2
393 1
394 1
395 3
396 2
397 3
398 7
399 3
400 2
401 3
402 3
403 7
404 6
405 1
406 2
407 6
408 2
409 2
410 2
411 4
412 1
413 3
414 2
415 3
416 2
417 9
418 3
1139 1
420 4
421 1
422 3
423 5
424 2
425 4
426 6
427 2
428 4
429 2
430 5
1455 1
432 3
433 2
434 1
435 3
1297 1
1270 1
438 3
439 3
440 2
441 2
4538 1
1467 1
637 2
445 2
446 3
447 3
448 5
449 3
450 1
451 4
452 2
453 3
454 1
455 1
456 2
457 2
2506 1
459 1
460 1
461 5
145 29
463 2
464 1
465 3
466 1
1277 1
1614 1
470 2
471 1
472 2
473 2
474 5
3630 1
476 3
477 1
479 2
4576 1
481 1
482 2
483 1
484 4
485 2
486 1
487 3
488 4
489 5
490 3
491 1
492 1
493 3
494 3
495 1
496 1
497 2
498 1
83 110
500 3
501 2
502 1
503 3
504 4
505 1
1404 1
3256 1
510 1
511 1
512 2
8119 1
514 2
515 1
1663 1
1037 1
518 1
519 3
520 2
522 1
523 2
524 4
525 2
526 4
527 1
528 1
1553 1
530 1
531 2
532 1
533 2
534 4
536 2
537 4
538 4
539 2
3079 1
541 1
544 2
545 2
546 4
2139 1
548 1
549 3
550 2
552 2
15481 1
554 1
555 1
556 1
557 3
558 2
3360 2
1246 2
1664 2
563 2
3292 1
4661 1
566 2
567 1
568 1
569 2
1047 1
571 1
572 2
573 1
574 2
575 2
576 2
96 85
578 3
579 2
580 1
581 4
582 1
583 2
1994 1
586 1
587 2
588 1
1735 1
590 1
310 4
1255 1
593 2
594 1
595 2
596 1
598 1
197 13
1044 2
602 1
19035 1
1628 1
442 3
606 1
607 2
608 2
277 9
610 1
611 3
612 1
613 1
614 1
615 3
3121 1
2031 1
620 2
621 1
1646 1
623 1
2672 1
1896 1
626 1
627 1
1477 1
958 1
630 1
631 2
632 1
1078 1
1488 1
2101 1
638 2
2325 1
640 1
641 1
642 1
1131 1
5511 1
1711 1
647 2
1416 1
2697 1
4746 1
1250 1
653 1
654 3
656 2
657 2
658 1
660 2
1501 1
662 1
663 1
664 1
665 2
1428 1
70 157
668 2
6813 1
670 4
671 1
672 3
673 2
675 1
676 1
14239 1
678 1
681 1
1273 1
683 1
2732 1
1138 1
686 2
687 2
688 1
689 2
690 2
115 52
692 1
694 1
695 1
1535 1
890 1
1387 1
700 1
458 3
117 56
705 1
1730 1
707 2
709 1
1169 1
711 1
712 1
713 1
714 1
2763 1
716 1
1365 2
257 8
22348 1
643 1
721 1
722 2
723 1
725 1
726 1
727 1
728 3
729 1
730 2
731 1
732 1
733 1
1661 1
736 1
737 1
740 2
1542 1
1407 1
743 2
744 2
745 1
746 1
1471 1
3491 1
749 1
1480 1
8829 1
156968 1
2013 1
756 1
3720 1
760 3
1787 1
1789 1
766 1
767 3
871 1
1539 1
772 1
365 5
774 1
1153 1
335 1
777 1
778 1
1804 1
781 1
782 2
5176 1
785 1
1106 1
787 1
121 48
23317 1
7452 1
791 1
46 403
793 1
794 1
795 1
796 1
11837 1
1239 2
799 1
1077 1
801 1
802 2
1195 1
1828 1
1158 1
1739 1
807 1
808 2
1500 1
2858 1
1029 1
812 1
813 1
815 1
1840 2
2184 2
1842 1
2867 1
1398 1
3096 1
1068 1
547 3
2874 1
827 1
829 1
4016 1
1162 2
480 2
1859 1
836 1
837 1
3267 1
2278 1
1119 1
1335 1
1042 1
845 1
1426 1
1767 1
1051 1
1336 1
850 1
852 1
853 1
855 1
856 1
4068 1
1008 1
143 30
1424 1
1338 1
4032 1
863 1
1124 2
865 1
1909 1
867 1
1565 1
869 2
870 1
7015 1
1072 1
1461 1
874 1
1511 1
3166 1
146 23
1240 1
1903 1
880 2
1148 1
2930 1
3439 1
884 1
1342 1
1543 1
1506 1
1291 1
1172 1
2938 1
1474 1
2940 1
894 1
895 1
896 2
650 1
899 1
1121 3
904 1
905 1
906 1
1053 1
909 1
1555 1
911 1
1438 1
47 399
323 6
916 2
24301 1
918 1
1519 1
920 1
922 1
1085 1
924 1
1114 1
1820 1
1520 1
1156 1
1955 1
1093 1
934 1
936 1
7371 1
13226 1
939 3
1712 1
2990 1
669 1
5805 1
945 1
499 4
2998 1
1353 1
953 1
954 1
1979 1
1098 1
957 1
3006 1
61284 1
960 1
961 1
1617 1
1355 1
3012 1
965 1
1185 1
969 1
1737 1
971 1
3020 1
973 1
975 1
2104 1
978 1
163 19
2004 1
1870 2
2047 1
1101 1
1583 1
2249 1
1230 1
3578 1
1118 1
211 19
992 1
993 1
995 3
1431 1
998 1
337 2
2024 1
1334 1
1003 1
5523 1
1005 2
35822 1
1007 1
3056 1
238 8
1454 1
1350 1
169 17
1016 1
1653 1
1616 1
1019 1
1505 1
302 6
196 17


==> ParetoWealth_SourceCode/gpl.txt <==
		    GNU GENERAL PUBLIC LICENSE
		       Version 2, June 1991

 Copyright (C) 1989, 1991 Free Software Foundation, Inc.,
 51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
License is intended to guarantee your freedom to share and change free
software--to make sure the software is free for all its users.  This
General Public License applies to most of the Free Software
Foundation's software and to any other program whose authors commit to
using it.  (Some other Free Software Foundation software is covered by
the GNU Lesser General Public License instead.)  You can apply it to
your programs, too.

  When we speak of free software, we are referring to freedom, not
price.  Our General Public Licenses are designed to make sure that you
have the freedom to distribute copies of free software (and charge for
this service if you wish), that you receive source code or can get it
if you want it, that you can change the software or use pieces of it
in new free programs; and that you know you can do these things.

  To protect your rights, we need to make restrictions that forbid
anyone to deny you these rights or to ask you to surrender the rights.
These restrictions translate to certain responsibilities for you if you
distribute copies of the software, or if you modify it.

  For example, if you distribute copies of such a program, whether
gratis or for a fee, you must give the recipients all the rights that
you have.  You must make sure that they, too, receive or can get the
source code.  And you must show them these terms so they know their
rights.

  We protect your rights with two steps: (1) copyright the software, and
(2) offer you this license which gives you legal permission to copy,
distribute and/or modify the software.

  Also, for each author's protection and ours, we want to make certain
that everyone understands that there is no warranty for this free
software.  If the software is modified by someone else and passed on, we
want its recipients to know that what they have is not the original, so
that any problems introduced by others will not reflect on the original
authors' reputations.

  Finally, any free program is threatened constantly by software
patents.  We wish to avoid the danger that redistributors of a free
program will individually obtain patent licenses, in effect making the
program proprietary.  To prevent this, we have made it clear that any
patent must be licensed for everyone's free use or not licensed at all.

  The precise terms and conditions for copying, distribution and
modification follow.

		    GNU GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License applies to any program or other work which contains
a notice placed by the copyright holder saying it may be distributed
under the terms of this General Public License.  The "Program", below,
refers to any such program or work, and a "work based on the Program"
means either the Program or any derivative work under copyright law:
that is to say, a work containing the Program or a portion of it,
either verbatim or with modifications and/or translated into another
language.  (Hereinafter, translation is included without limitation in
the term "modification".)  Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running the Program is not restricted, and the output from the Program
is covered only if its contents constitute a work based on the
Program (independent of having been made by running the Program).
Whether that is true depends on what the Program does.

  1. You may copy and distribute verbatim copies of the Program's
source code as you receive it, in any medium, provided that you
conspicuously and appropriately publish on each copy an appropriate
copyright notice and disclaimer of warranty; keep intact all the
notices that refer to this License and to the absence of any warranty;
and give any other recipients of the Program a copy of this License
along with the Program.

You may charge a fee for the physical act of transferring a copy, and
you may at your option offer warranty protection in exchange for a fee.

  2. You may modify your copy or copies of the Program or any portion
of it, thus forming a work based on the Program, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices
    stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in
    whole or in part contains or is derived from the Program or any
    part thereof, to be licensed as a whole at no charge to all third
    parties under the terms of this License.

    c) If the modified program normally reads commands interactively
    when run, you must cause it, when started running for such
    interactive use in the most ordinary way, to print or display an
    announcement including an appropriate copyright notice and a
    notice that there is no warranty (or else, saying that you provide
    a warranty) and that users may redistribute the program under
    these conditions, and telling the user how to view a copy of this
    License.  (Exception: if the Program itself is interactive but
    does not normally print such an announcement, your work based on
    the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Program,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Program, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Program.

In addition, mere aggregation of another work not based on the Program
with the Program (or with a work based on the Program) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may copy and distribute the Program (or a work based on it,
under Section 2) in object code or executable form under the terms of
Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable
    source code, which must be distributed under the terms of Sections
    1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three
    years, to give any third party, for a charge no more than your
    cost of physically performing source distribution, a complete
    machine-readable copy of the corresponding source code, to be
    distributed under the terms of Sections 1 and 2 above on a medium
    customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer
    to distribute corresponding source code.  (This alternative is
    allowed only for noncommercial distribution and only if you
    received the program in object code or executable form with such
    an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for
making modifications to it.  For an executable work, complete source
code means all the source code for all modules it contains, plus any
associated interface definition files, plus the scripts used to
control compilation and installation of the executable.  However, as a
special exception, the source code distributed need not include
anything that is normally distributed (in either source or binary
form) with the major components (compiler, kernel, and so on) of the
operating system on which the executable runs, unless that component
itself accompanies the executable.

If distribution of executable or object code is made by offering
access to copy from a designated place, then offering equivalent
access to copy the source code from the same place counts as
distribution of the source code, even though third parties are not
compelled to copy the source along with the object code.

  4. You may not copy, modify, sublicense, or distribute the Program
except as expressly provided under this License.  Any attempt
otherwise to copy, modify, sublicense or distribute the Program is
void, and will automatically terminate your rights under this License.
However, parties who have received copies, or rights, from you under
this License will not have their licenses terminated so long as such
parties remain in full compliance.

  5. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Program or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Program (or any work based on the
Program), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Program or works based on it.

  6. Each time you redistribute the Program (or any work based on the
Program), the recipient automatically receives a license from the
original licensor to copy, distribute or modify the Program subject to
these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties to
this License.

  7. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Program at all.  For example, if a patent
license would not permit royalty-free redistribution of the Program by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under
any particular circumstance, the balance of the section is intended to
apply and the section as a whole is intended to apply in other
circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system, which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  8. If the distribution and/or use of the Program is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Program under this License
may add an explicit geographical distribution limitation excluding
those countries, so that distribution is permitted only in or among
countries not thus excluded.  In such case, this License incorporates
the limitation as if written in the body of this License.

  9. The Free Software Foundation may publish revised and/or new versions
of the General Public License from time to time.  Such new versions will
be similar in spirit to the present version, but may differ in detail to
address new problems or concerns.

Each version is given a distinguishing version number.  If the Program
specifies a version number of this License which applies to it and "any
later version", you have the option of following the terms and conditions
either of that version or of any later version published by the Free
Software Foundation.  If the Program does not specify a version number of
this License, you may choose any version ever published by the Free Software
Foundation.

  10. If you wish to incorporate parts of the Program into other free
programs whose distribution conditions are different, write to the author
to ask for permission.  For software which is copyrighted by the Free
Software Foundation, write to the Free Software Foundation; we sometimes
make exceptions for this.  Our decision will be guided by the two goals
of preserving the free status of all derivatives of our free software and
of promoting the sharing and reuse of software generally.

			    NO WARRANTY

  11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY
FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW.  EXCEPT WHEN
OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES
PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED
OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.  THE ENTIRE RISK AS
TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU.  SHOULD THE
PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING,
REPAIR OR CORRECTION.

  12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR
REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES,
INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING
OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED
TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY
YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER
PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE
POSSIBILITY OF SUCH DAMAGES.

		     END OF TERMS AND CONDITIONS

	    How to Apply These Terms to Your New Programs

  If you develop a new program, and you want it to be of the greatest
possible use to the public, the best way to achieve this is to make it
free software which everyone can redistribute and change under these terms.

  To do so, attach the following notices to the program.  It is safest
to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least
the "copyright" line and a pointer to where the full notice is found.

    <one line to give the program's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This program is free software; you can redistribute it and/or modify
    it under the terms of the GNU General Public License as published by
    the Free Software Foundation; either version 2 of the License, or
    (at your option) any later version.

    This program is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
    GNU General Public License for more details.

    You should have received a copy of the GNU General Public License along
    with this program; if not, write to the Free Software Foundation, Inc.,
    51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA.

Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this
when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year name of author
    Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'.
    This is free software, and you are welcome to redistribute it
    under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate
parts of the General Public License.  Of course, the commands you use may
be called something other than `show w' and `show c'; they could even be
mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the program, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the program
  `Gnomovision' (which makes passes at compilers) written by James Hacker.

  <signature of Ty Coon>, 1 April 1989
  Ty Coon, President of Vice

This General Public License does not permit incorporating your program into
proprietary programs.  If your program is a subroutine library, you may
consider it more useful to permit linking proprietary applications with the
library.  If this is what you want to do, use the GNU Lesser General
Public License instead of this License.

